Resonance-aware NLOPS matching for off-shell $t\bar t+tW$ production with semileptonic decays

The increasingly high accuracy of top-quark studies at the LHC calls for a theoretical description of $t\bar t$ production and decay in terms of exact matrix elements for the full $2\to 6$ process that includes the off-shell production and the chain decays of $t\bar t$ and $tW$ intermediate states, together with their quantum interference. Corresponding NLO QCD calculations matched to parton showers are available for the case of dileptonic channels and are implemented in the bb4l Monte Carlo generator, which is based on the resonance-aware POWHEG method. In this paper, we present the first NLOPS predictions of this kind for the case of semileptonic channels. In this context, the interplay of off-shell $t\bar t+tW$ production with various other QCD and electroweak subprocesses that yield the same semileptonic final state is discussed in detail. On the technical side, we improve the resonance-aware POWHEG procedure by means of new resonance histories based on matrix elements, which enable a realistic separation of $t\bar t$ and $tW$ contributions. Moreover, we introduce a general approach which makes it possible to avoid certain spurious terms that arise from the perturbative expansion of decay widths in any off-shell higher-order calculation, and which are large enough to jeopardise physical finite-width effects. These methods are implemented in a new version of the bb4l Monte Carlo generator, which is applicable to all dileptonic and semileptonic channels, and can be extended to fully hadronic channels. The presented results include a NLOPS comparison of off-shell against on-shell $t\bar t+tW$ production and decay, where we highlight various non-trivial aspects related to NLO and parton-shower radiation in leptonic and hadronic top decays.

==> figures/loplots/1bex_MET_qqp.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_MET //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_MET  //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_MET //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_MET  //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_MET
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_MET //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_MET //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_MET //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_MET //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_MET
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'$ at 13 TeV
LegendOrder=
RatioPlot1=1
LogX=0
LogY=1
YMax=10
LegendXPos=0.60
RatioPlot1YMax=3
RatioPlot1YLabel=1/lvqq'bb
RatioPlot1SameStyle=1
XMin=40
YMin=0.0000002
RatioPlot1YSize=5
RatioPlot1YMin=0.0002
RatioPlot1Error=1
RatioPlot1LogY=1
RatioPlot1ErrorBands=0
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_MET
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_MET //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_MET //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_MET //Users/jlindert/Documents/proj/ttsemi/results/LOschantqq.yoda/ttsemi_dec/1bex_MET //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_MET //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_MET
#XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
#XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
XMax=400
YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T},{\rm miss}}$ [pb/GeV]
XLabel=$p_{{\rm T},{\rm miss}}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2SameStyle=1
RatioPlot2YSize=5
RatioPlot2YMin=0.55
RatioPlot2Error=1
RatioPlot2ErrorBands=0
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_MET
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_MET //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_MET
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_MET
RatioPlot2LegendXPos=012
# END PLOT


# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(180,0.2){$N_B = 1$}
\endpsclip
# END SPECIAL




# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_MET
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_MET
ScaledBy=5.87406875376117812e-11
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.128747e-02	1.288705e-05	1.288705e-05
2.000000e+01	4.000000e+01	7.453745e-02	2.733442e-05	2.733442e-05
4.000000e+01	6.000000e+01	6.644490e-02	2.751656e-05	2.751656e-05
6.000000e+01	8.000000e+01	4.229787e-02	1.577996e-05	1.577996e-05
8.000000e+01	1.000000e+02	2.586545e-02	1.791919e-05	1.791919e-05
1.000000e+02	1.200000e+02	1.624810e-02	9.085973e-06	9.085973e-06
1.200000e+02	1.400000e+02	1.023661e-02	6.218320e-06	6.218320e-06
1.400000e+02	1.600000e+02	6.505515e-03	5.171702e-06	5.171702e-06
1.600000e+02	1.800000e+02	4.149770e-03	4.206516e-06	4.206516e-06
1.800000e+02	2.000000e+02	2.654547e-03	2.922178e-06	2.922178e-06
2.000000e+02	2.200000e+02	1.705016e-03	2.963818e-06	2.963818e-06
2.200000e+02	2.400000e+02	1.078817e-03	1.880497e-06	1.880497e-06
2.400000e+02	2.600000e+02	6.858695e-04	1.386387e-06	1.386387e-06
2.600000e+02	2.800000e+02	4.343710e-04	1.035210e-06	1.035210e-06
2.800000e+02	3.000000e+02	2.795617e-04	1.103839e-06	1.103839e-06
3.000000e+02	3.200000e+02	1.762058e-04	7.972829e-07	7.972829e-07
3.200000e+02	3.400000e+02	1.119112e-04	5.067884e-07	5.067884e-07
3.400000e+02	3.600000e+02	7.122785e-05	4.268143e-07	4.268143e-07
3.600000e+02	3.800000e+02	4.563071e-05	3.262378e-07	3.262378e-07
3.800000e+02	4.000000e+02	2.862903e-05	2.673417e-07	2.673417e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_MET
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_MET
Scale=6
ScaledBy=4.98841944660993763e-10
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	5.175485e-03	3.938847e-06	3.938847e-06
2.000000e+01	4.000000e+01	1.231329e-02	6.959194e-06	6.959194e-06
4.000000e+01	6.000000e+01	1.097496e-02	5.954887e-06	5.954887e-06
6.000000e+01	8.000000e+01	6.991830e-03	4.356379e-06	4.356379e-06
8.000000e+01	1.000000e+02	4.285575e-03	5.381189e-06	5.381189e-06
1.000000e+02	1.200000e+02	2.694856e-03	2.572955e-06	2.572955e-06
1.200000e+02	1.400000e+02	1.703815e-03	2.018509e-06	2.018509e-06
1.400000e+02	1.600000e+02	1.080840e-03	1.618260e-06	1.618260e-06
1.600000e+02	1.800000e+02	6.898725e-04	1.167449e-06	1.167449e-06
1.800000e+02	2.000000e+02	4.420897e-04	1.164134e-06	1.164134e-06
2.000000e+02	2.200000e+02	2.831206e-04	6.993881e-07	6.993881e-07
2.200000e+02	2.400000e+02	1.805258e-04	6.173036e-07	6.173036e-07
2.400000e+02	2.600000e+02	1.140634e-04	3.904763e-07	3.904763e-07
2.600000e+02	2.800000e+02	7.186290e-05	3.030579e-07	3.030579e-07
2.800000e+02	3.000000e+02	4.629254e-05	2.470785e-07	2.470785e-07
3.000000e+02	3.200000e+02	2.949545e-05	1.920900e-07	1.920900e-07
3.200000e+02	3.400000e+02	1.825803e-05	1.487784e-07	1.487784e-07
3.400000e+02	3.600000e+02	1.177118e-05	1.276683e-07	1.276683e-07
3.600000e+02	3.800000e+02	7.441890e-06	9.502209e-08	9.502209e-08
3.800000e+02	4.000000e+02	4.754918e-06	7.547940e-08	7.547940e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_MET
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_MET
ScaledBy=1.59330700419001828e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.343112e-04	1.800896e-06	1.800896e-06
2.000000e+01	4.000000e+01	6.458050e-04	3.610679e-06	3.610679e-06
4.000000e+01	6.000000e+01	5.855050e-04	4.265432e-06	4.265432e-06
6.000000e+01	8.000000e+01	3.139160e-04	2.474595e-06	2.474595e-06
8.000000e+01	1.000000e+02	1.575293e-04	1.815028e-06	1.815028e-06
1.000000e+02	1.200000e+02	8.231090e-05	1.806381e-06	1.806381e-06
1.200000e+02	1.400000e+02	4.125127e-05	8.915090e-07	8.915090e-07
1.400000e+02	1.600000e+02	2.277720e-05	6.219413e-07	6.219413e-07
1.600000e+02	1.800000e+02	1.249234e-05	4.565430e-07	4.565430e-07
1.800000e+02	2.000000e+02	7.710950e-06	5.507917e-07	5.507917e-07
2.000000e+02	2.200000e+02	4.263982e-06	1.531511e-07	1.531511e-07
2.200000e+02	2.400000e+02	3.057817e-06	2.118925e-07	2.118925e-07
2.400000e+02	2.600000e+02	1.997875e-06	2.535042e-07	2.535042e-07
2.600000e+02	2.800000e+02	1.430425e-06	2.366194e-07	2.366194e-07
2.800000e+02	3.000000e+02	7.835875e-07	4.974164e-08	4.974164e-08
3.000000e+02	3.200000e+02	6.619595e-07	5.587450e-08	5.587450e-08
3.200000e+02	3.400000e+02	4.263482e-07	4.226203e-08	4.226203e-08
3.400000e+02	3.600000e+02	3.133488e-07	3.520092e-08	3.520092e-08
3.600000e+02	3.800000e+02	1.915005e-07	1.770580e-08	1.770580e-08
3.800000e+02	4.000000e+02	4.260005e-07	2.700314e-07	2.700314e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_MET
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_MET
ScaledBy=2.58510262806765411e-10
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.939653e-06	8.929838e-09	8.929838e-09
2.000000e+01	4.000000e+01	5.220810e-06	1.122419e-08	1.122419e-08
4.000000e+01	6.000000e+01	4.846876e-06	1.107557e-08	1.107557e-08
6.000000e+01	8.000000e+01	2.815386e-06	9.857379e-09	9.857379e-09
8.000000e+01	1.000000e+02	1.495928e-06	8.536956e-09	8.536956e-09
1.000000e+02	1.200000e+02	8.441375e-07	3.556977e-09	3.556977e-09
1.200000e+02	1.400000e+02	5.138205e-07	3.194269e-09	3.194269e-09
1.400000e+02	1.600000e+02	3.254731e-07	2.334729e-09	2.334729e-09
1.600000e+02	1.800000e+02	2.209228e-07	5.389722e-09	5.389722e-09
1.800000e+02	2.000000e+02	1.457573e-07	1.103053e-09	1.103053e-09
2.000000e+02	2.200000e+02	9.949165e-08	9.146446e-10	9.146446e-10
2.200000e+02	2.400000e+02	6.911280e-08	6.442523e-10	6.442523e-10
2.400000e+02	2.600000e+02	4.850432e-08	5.258693e-10	5.258693e-10
2.600000e+02	2.800000e+02	3.423449e-08	4.673135e-10	4.673135e-10
2.800000e+02	3.000000e+02	2.481595e-08	4.389654e-10	4.389654e-10
3.000000e+02	3.200000e+02	1.770986e-08	3.022329e-10	3.022329e-10
3.200000e+02	3.400000e+02	1.311849e-08	2.738893e-10	2.738893e-10
3.400000e+02	3.600000e+02	9.102930e-09	1.743161e-10	1.743161e-10
3.600000e+02	3.800000e+02	7.130445e-09	1.942200e-10	1.942200e-10
3.800000e+02	4.000000e+02	5.137085e-09	1.302211e-10	1.302211e-10
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_MET
LineColor=orange
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_MET
ScaledBy=7.65392214233844041e-10
Title=lvqq' (VBF)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.684350e-06	9.201268e-08	9.201268e-08
2.000000e+01	4.000000e+01	1.553541e-05	1.243366e-07	1.243366e-07
4.000000e+01	6.000000e+01	1.167757e-05	1.082582e-07	1.082582e-07
6.000000e+01	8.000000e+01	6.732990e-06	6.717170e-08	6.717170e-08
8.000000e+01	1.000000e+02	4.049962e-06	4.588210e-08	4.588210e-08
1.000000e+02	1.200000e+02	2.952713e-06	1.355134e-07	1.355134e-07
1.200000e+02	1.400000e+02	1.923200e-06	3.671362e-08	3.671362e-08
1.400000e+02	1.600000e+02	1.367619e-06	3.082194e-08	3.082194e-08
1.600000e+02	1.800000e+02	1.004390e-06	3.386351e-08	3.386351e-08
1.800000e+02	2.000000e+02	7.397260e-07	2.689717e-08	2.689717e-08
2.000000e+02	2.200000e+02	5.515100e-07	1.529751e-08	1.529751e-08
2.200000e+02	2.400000e+02	3.956370e-07	1.475156e-08	1.475156e-08
2.400000e+02	2.600000e+02	2.911115e-07	9.183491e-09	9.183491e-09
2.600000e+02	2.800000e+02	2.424836e-07	1.176703e-08	1.176703e-08
2.800000e+02	3.000000e+02	1.716948e-07	5.745492e-09	5.745492e-09
3.000000e+02	3.200000e+02	1.477793e-07	1.072768e-08	1.072768e-08
3.200000e+02	3.400000e+02	1.050966e-07	7.399242e-09	7.399242e-09
3.400000e+02	3.600000e+02	9.002225e-08	6.164694e-09	6.164694e-09
3.600000e+02	3.800000e+02	7.680345e-08	7.981718e-09	7.981718e-09
3.800000e+02	4.000000e+02	5.914640e-08	4.826143e-09	4.826143e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_MET
LineColor=magenta
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_MET
Title=bb4l-sl + tqq'b + VBF
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.129685e-02	9.815237e-06	9.815237e-06
2.000000e+01	4.000000e+01	7.454630e-02	1.742512e-05	1.742512e-05
4.000000e+01	6.000000e+01	6.645180e-02	1.519769e-05	1.519769e-05
6.000000e+01	8.000000e+01	4.227445e-02	1.095429e-05	1.095429e-05
8.000000e+01	1.000000e+02	2.587653e-02	1.330563e-05	1.330563e-05
1.000000e+02	1.200000e+02	1.625524e-02	6.557587e-06	6.557587e-06
1.200000e+02	1.400000e+02	1.026658e-02	5.024182e-06	5.024182e-06
1.400000e+02	1.600000e+02	6.509510e-03	4.012525e-06	4.012525e-06
1.600000e+02	1.800000e+02	4.152952e-03	2.896071e-06	2.896071e-06
1.800000e+02	2.000000e+02	2.661135e-03	2.904367e-06	2.904367e-06
2.000000e+02	2.200000e+02	1.703639e-03	1.720044e-06	1.720044e-06
2.200000e+02	2.400000e+02	1.086678e-03	1.526925e-06	1.526925e-06
2.400000e+02	2.600000e+02	6.867180e-04	9.895351e-07	9.895351e-07
2.600000e+02	2.800000e+02	4.328845e-04	7.792253e-07	7.792253e-07
2.800000e+02	3.000000e+02	2.787354e-04	6.072843e-07	6.072843e-07
3.000000e+02	3.200000e+02	1.778001e-04	4.739500e-07	4.739500e-07
3.200000e+02	3.400000e+02	1.100928e-04	3.669481e-07	3.669481e-07
3.400000e+02	3.600000e+02	7.103955e-05	3.147575e-07	3.147575e-07
3.600000e+02	3.800000e+02	4.492677e-05	2.335646e-07	2.335646e-07
3.800000e+02	4.000000e+02	2.901979e-05	3.272967e-07	3.272967e-07
# END HISTO1D



==> figures/loplots/1bex_M_J1J2_qqp.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_M_J1J2  //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_M_J1J2  //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_M_J1J2
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_M_J1J2
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'$ at 13 TeV
LegendOrder=
RatioPlot1=1
LogX=1
LogY=1
RatioPlot1YMax=3
RatioPlot1YLabel=1/lvqq'bb
RatioPlot1SameStyle=1
XMin=40
YMin=0.0000002
RatioPlot1YSize=5
RatioPlot1YMin=0.002
RatioPlot1Error=1
RatioPlot1LogY=1
RatioPlot1ErrorBands=0
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_M_J1J2
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqq.yoda/ttsemi_dec/1bex_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_M_J1J2
XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
XMax=1000
YLabel=$\mathrm{d}\sigma / \mathrm{d} m_{j_1j_2}$ [pb/GeV]
XLabel=$m_{j_1j_2}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2SameStyle=1
RatioPlot2YSize=5
RatioPlot2YMin=0.55
RatioPlot2Error=1
RatioPlot2ErrorBands=0
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_M_J1J2
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_M_J1J2
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_M_J1J2
RatioPlot2LegendXPos=0.5
# END PLOT

# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(180,0.2){$N_B = 1$}
\endpsclip
# END SPECIAL




# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_M_J1J2
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_M_J1J2
ScaledBy=5.87406875376117812e-11
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	1.718126e-06	3.584990e-07	3.584990e-07
1.500000e+01	2.000000e+01	4.199500e-05	1.903221e-06	1.903221e-06
2.000000e+01	2.500000e+01	1.677247e-04	8.205727e-06	8.205727e-06
2.500000e+01	3.000000e+01	3.244350e-04	9.480354e-06	9.480354e-06
3.000000e+01	3.500000e+01	5.127630e-04	7.673226e-06	7.673226e-06
3.500000e+01	4.000000e+01	7.560000e-04	9.709171e-06	9.709171e-06
4.000000e+01	4.500000e+01	1.044779e-03	7.267938e-06	7.267938e-06
4.500000e+01	5.000000e+01	1.487214e-03	1.503138e-05	1.503138e-05
5.000000e+01	5.500000e+01	2.121410e-03	8.394234e-06	8.394234e-06
5.500000e+01	6.000000e+01	3.274016e-03	1.109632e-05	1.109632e-05
6.000000e+01	6.500000e+01	5.511978e-03	9.858460e-06	9.858460e-06
6.500000e+01	7.000000e+01	1.100165e-02	1.198306e-05	1.198306e-05
7.000000e+01	7.500000e+01	3.149472e-02	2.267139e-05	2.267139e-05
7.500000e+01	8.000000e+01	3.598234e-01	7.911078e-05	7.911078e-05
8.000000e+01	8.500000e+01	6.404480e-01	1.117385e-04	1.117385e-04
8.500000e+01	9.000000e+01	4.260428e-02	2.613590e-05	2.613590e-05
9.000000e+01	9.500000e+01	1.393685e-02	1.842660e-05	1.842660e-05
9.500000e+01	1.000000e+02	6.916806e-03	1.624150e-05	1.624150e-05
1.000000e+02	1.050000e+02	4.177362e-03	9.721512e-06	9.721512e-06
1.050000e+02	1.100000e+02	2.778956e-03	9.366961e-06	9.366961e-06
1.100000e+02	1.150000e+02	2.001278e-03	1.267102e-05	1.267102e-05
1.150000e+02	1.200000e+02	1.512217e-03	1.949790e-05	1.949790e-05
1.200000e+02	1.300000e+02	1.044098e-03	9.174160e-06	9.174160e-06
1.300000e+02	1.400000e+02	6.589116e-04	7.159639e-06	7.159639e-06
1.400000e+02	1.500000e+02	4.223427e-04	5.492844e-06	5.492844e-06
1.500000e+02	1.600000e+02	2.884071e-04	1.362191e-05	1.362191e-05
1.600000e+02	1.700000e+02	1.573740e-04	5.971275e-06	5.971275e-06
1.700000e+02	1.800000e+02	1.189240e-04	4.769597e-06	4.769597e-06
1.800000e+02	1.900000e+02	1.244242e-04	2.390174e-05	2.390174e-05
1.900000e+02	2.000000e+02	9.660090e-05	1.087703e-05	1.087703e-05
2.000000e+02	2.500000e+02	7.143014e-05	5.647634e-07	5.647634e-07
2.500000e+02	3.000000e+02	3.969374e-05	2.108028e-07	2.108028e-07
3.000000e+02	3.500000e+02	2.401614e-05	1.295181e-07	1.295181e-07
3.500000e+02	4.000000e+02	1.522279e-05	9.196254e-08	9.196254e-08
4.000000e+02	4.500000e+02	1.012455e-05	7.457466e-08	7.457466e-08
4.500000e+02	5.000000e+02	6.917966e-06	5.504453e-08	5.504453e-08
5.000000e+02	6.000000e+02	4.302146e-06	3.641099e-08	3.641099e-08
6.000000e+02	7.000000e+02	2.399045e-06	2.631210e-08	2.631210e-08
7.000000e+02	8.000000e+02	1.369359e-06	1.242534e-08	1.242534e-08
8.000000e+02	9.000000e+02	8.708559e-07	1.289781e-08	1.289781e-08
9.000000e+02	1.000000e+03	5.427457e-07	7.825084e-09	7.825084e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_M_J1J2
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_M_J1J2
Scale=6
ScaledBy=4.98841944660993763e-10
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	7.735942e-08	2.258605e-08	2.258605e-08
1.500000e+01	2.000000e+01	3.473044e-06	1.685187e-07	1.685187e-07
2.000000e+01	2.500000e+01	1.544309e-05	4.211131e-07	4.211131e-07
2.500000e+01	3.000000e+01	3.510004e-05	5.698833e-07	5.698833e-07
3.000000e+01	3.500000e+01	6.031880e-05	7.405387e-07	7.405387e-07
3.500000e+01	4.000000e+01	9.620342e-05	1.013812e-06	1.013812e-06
4.000000e+01	4.500000e+01	1.401139e-04	1.190193e-06	1.190193e-06
4.500000e+01	5.000000e+01	2.067310e-04	1.339762e-06	1.339762e-06
5.000000e+01	5.500000e+01	3.166774e-04	1.767737e-06	1.767737e-06
5.500000e+01	6.000000e+01	4.991892e-04	2.211264e-06	2.211264e-06
6.000000e+01	6.500000e+01	8.685900e-04	2.946632e-06	2.946632e-06
6.500000e+01	7.000000e+01	1.785623e-03	3.915193e-06	3.915193e-06
7.000000e+01	7.500000e+01	5.205336e-03	7.054131e-06	7.054131e-06
7.500000e+01	8.000000e+01	5.996658e-02	2.992746e-05	2.992746e-05
8.000000e+01	8.500000e+01	1.066607e-01	3.652902e-05	3.652902e-05
8.500000e+01	9.000000e+01	7.054092e-03	8.491389e-06	8.491389e-06
9.000000e+01	9.500000e+01	2.263062e-03	5.677927e-06	5.677927e-06
9.500000e+01	1.000000e+02	1.113543e-03	2.920714e-06	2.920714e-06
1.000000e+02	1.050000e+02	6.512406e-04	2.398013e-06	2.398013e-06
1.050000e+02	1.100000e+02	4.303824e-04	1.062486e-05	1.062486e-05
1.100000e+02	1.150000e+02	2.933358e-04	2.541272e-06	2.541272e-06
1.150000e+02	1.200000e+02	2.114390e-04	1.211306e-06	1.211306e-06
1.200000e+02	1.300000e+02	1.383737e-04	1.166856e-06	1.166856e-06
1.300000e+02	1.400000e+02	7.969608e-05	4.374967e-07	4.374967e-07
1.400000e+02	1.500000e+02	4.537267e-05	3.504043e-07	3.504043e-07
1.500000e+02	1.600000e+02	2.289676e-05	2.823327e-07	2.823327e-07
1.600000e+02	1.700000e+02	1.113347e-05	4.089652e-06	4.089652e-06
1.700000e+02	1.800000e+02	3.186636e-06	1.991242e-07	1.991242e-07
1.800000e+02	1.900000e+02	2.361526e-06	2.114017e-07	2.114017e-07
1.900000e+02	2.000000e+02	2.246865e-06	2.155191e-07	2.155191e-07
2.000000e+02	2.500000e+02	1.174473e-06	7.268141e-08	7.268141e-08
2.500000e+02	3.000000e+02	5.798442e-07	6.910904e-08	6.910904e-08
3.000000e+02	3.500000e+02	3.790232e-07	6.610976e-08	6.610976e-08
3.500000e+02	4.000000e+02	1.277599e-07	3.558628e-08	3.558628e-08
4.000000e+02	4.500000e+02	2.142102e-07	1.345415e-07	1.345415e-07
4.500000e+02	5.000000e+02	4.134990e-08	1.898969e-08	1.898969e-08
5.000000e+02	6.000000e+02	2.993828e-08	1.609261e-08	1.609261e-08
6.000000e+02	7.000000e+02	9.209012e-09	5.067646e-09	5.067646e-09
7.000000e+02	8.000000e+02	3.105672e-09	1.712360e-09	1.712360e-09
8.000000e+02	9.000000e+02	1.848885e-10	1.848879e-10	1.848879e-10
9.000000e+02	1.000000e+03	3.910372e-10	3.820151e-10	3.820151e-10
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_M_J1J2
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_M_J1J2
ScaledBy=1.59330700419001828e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	1.435083e-06	3.605738e-07	3.605738e-07
1.500000e+01	2.000000e+01	2.664740e-05	1.379061e-06	1.379061e-06
2.000000e+01	2.500000e+01	6.847290e-05	2.103083e-06	2.103083e-06
2.500000e+01	3.000000e+01	1.133259e-04	3.560803e-06	3.560803e-06
3.000000e+01	3.500000e+01	1.481425e-04	3.865658e-06	3.865658e-06
3.500000e+01	4.000000e+01	1.800320e-04	9.031753e-06	9.031753e-06
4.000000e+01	4.500000e+01	2.049698e-04	7.128921e-06	7.128921e-06
4.500000e+01	5.000000e+01	2.253960e-04	5.534969e-06	5.534969e-06
5.000000e+01	5.500000e+01	2.436300e-04	5.493237e-06	5.493237e-06
5.500000e+01	6.000000e+01	2.510484e-04	4.427284e-06	4.427284e-06
6.000000e+01	6.500000e+01	2.697780e-04	4.939408e-06	4.939408e-06
6.500000e+01	7.000000e+01	2.725318e-04	4.499961e-06	4.499961e-06
7.000000e+01	7.500000e+01	2.823260e-04	5.327059e-06	5.327059e-06
7.500000e+01	8.000000e+01	2.859608e-04	4.680223e-06	4.680223e-06
8.000000e+01	8.500000e+01	2.879160e-04	5.133812e-06	5.133812e-06
8.500000e+01	9.000000e+01	2.849434e-04	5.314592e-06	5.314592e-06
9.000000e+01	9.500000e+01	2.822874e-04	6.653333e-06	6.653333e-06
9.500000e+01	1.000000e+02	2.715572e-04	4.786921e-06	4.786921e-06
1.000000e+02	1.050000e+02	2.600274e-04	5.012069e-06	5.012069e-06
1.050000e+02	1.100000e+02	2.472438e-04	4.857665e-06	4.857665e-06
1.100000e+02	1.150000e+02	2.346880e-04	4.845494e-06	4.845494e-06
1.150000e+02	1.200000e+02	2.304388e-04	3.753187e-06	3.753187e-06
1.200000e+02	1.300000e+02	2.089919e-04	2.661016e-06	2.661016e-06
1.300000e+02	1.400000e+02	1.889390e-04	2.981622e-06	2.981622e-06
1.400000e+02	1.500000e+02	1.635054e-04	2.173159e-06	2.173159e-06
1.500000e+02	1.600000e+02	1.412967e-04	1.804912e-06	1.804912e-06
1.600000e+02	1.700000e+02	1.269777e-04	3.218416e-06	3.218416e-06
1.700000e+02	1.800000e+02	1.112933e-04	1.944385e-06	1.944385e-06
1.800000e+02	1.900000e+02	9.455092e-05	1.382201e-06	1.382201e-06
1.900000e+02	2.000000e+02	8.463309e-05	1.330688e-06	1.330688e-06
2.000000e+02	2.500000e+02	5.975660e-05	6.037302e-07	6.037302e-07
2.500000e+02	3.000000e+02	3.369612e-05	3.455043e-07	3.455043e-07
3.000000e+02	3.500000e+02	2.048564e-05	2.660480e-07	2.660480e-07
3.500000e+02	4.000000e+02	1.253569e-05	2.323323e-07	2.323323e-07
4.000000e+02	4.500000e+02	8.331906e-06	1.355003e-07	1.355003e-07
4.500000e+02	5.000000e+02	5.612912e-06	1.101676e-07	1.101676e-07
5.000000e+02	6.000000e+02	3.398637e-06	8.616456e-08	8.616456e-08
6.000000e+02	7.000000e+02	1.726715e-06	4.192339e-08	4.192339e-08
7.000000e+02	8.000000e+02	9.572519e-07	2.982368e-08	2.982368e-08
8.000000e+02	9.000000e+02	5.300216e-07	1.744176e-08	1.744176e-08
9.000000e+02	1.000000e+03	3.969196e-07	4.978142e-08	4.978142e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_M_J1J2
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_M_J1J2
ScaledBy=2.58510262806765411e-10
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	2.714106e-09	3.482710e-10	3.482710e-10
1.500000e+01	2.000000e+01	6.735992e-08	2.786277e-09	2.786277e-09
2.000000e+01	2.500000e+01	1.823912e-07	3.611057e-09	3.611057e-09
2.500000e+01	3.000000e+01	3.067802e-07	4.288248e-09	4.288248e-09
3.000000e+01	3.500000e+01	4.367904e-07	7.226086e-09	7.226086e-09
3.500000e+01	4.000000e+01	5.393866e-07	5.537076e-09	5.537076e-09
4.000000e+01	4.500000e+01	6.579840e-07	6.781752e-09	6.781752e-09
4.500000e+01	5.000000e+01	7.775486e-07	8.175642e-09	8.175642e-09
5.000000e+01	5.500000e+01	9.459494e-07	8.464540e-09	8.464540e-09
5.500000e+01	6.000000e+01	1.081403e-06	8.589589e-09	8.589589e-09
6.000000e+01	6.500000e+01	1.219193e-06	8.550209e-09	8.550209e-09
6.500000e+01	7.000000e+01	1.346022e-06	9.200089e-09	9.200089e-09
7.000000e+01	7.500000e+01	1.462243e-06	1.201836e-08	1.201836e-08
7.500000e+01	8.000000e+01	1.524605e-06	9.200024e-09	9.200024e-09
8.000000e+01	8.500000e+01	1.592549e-06	9.137345e-09	9.137345e-09
8.500000e+01	9.000000e+01	1.631498e-06	1.287039e-08	1.287039e-08
9.000000e+01	9.500000e+01	1.644547e-06	1.092993e-08	1.092993e-08
9.500000e+01	1.000000e+02	1.661573e-06	1.056079e-08	1.056079e-08
1.000000e+02	1.050000e+02	1.655688e-06	1.073573e-08	1.073573e-08
1.050000e+02	1.100000e+02	1.640663e-06	9.672299e-09	9.672299e-09
1.100000e+02	1.150000e+02	1.614760e-06	8.290387e-09	8.290387e-09
1.150000e+02	1.200000e+02	1.586335e-06	8.442677e-09	8.442677e-09
1.200000e+02	1.300000e+02	1.536307e-06	6.131134e-09	6.131134e-09
1.300000e+02	1.400000e+02	1.467936e-06	5.932285e-09	5.932285e-09
1.400000e+02	1.500000e+02	1.383056e-06	7.110393e-09	7.110393e-09
1.500000e+02	1.600000e+02	1.307012e-06	5.750858e-09	5.750858e-09
1.600000e+02	1.700000e+02	1.229045e-06	6.052999e-09	6.052999e-09
1.700000e+02	1.800000e+02	1.144454e-06	5.664451e-09	5.664451e-09
1.800000e+02	1.900000e+02	1.078637e-06	6.412192e-09	6.412192e-09
1.900000e+02	2.000000e+02	9.980728e-07	5.271778e-09	5.271778e-09
2.000000e+02	2.500000e+02	8.100878e-07	2.238550e-09	2.238550e-09
2.500000e+02	3.000000e+02	5.771096e-07	3.083519e-09	3.083519e-09
3.000000e+02	3.500000e+02	4.081602e-07	1.665504e-09	1.665504e-09
3.500000e+02	4.000000e+02	3.006696e-07	2.681908e-09	2.681908e-09
4.000000e+02	4.500000e+02	2.184718e-07	1.734274e-09	1.734274e-09
4.500000e+02	5.000000e+02	1.654797e-07	2.780516e-09	2.780516e-09
5.000000e+02	6.000000e+02	1.119991e-07	1.588285e-09	1.588285e-09
6.000000e+02	7.000000e+02	6.506397e-08	1.051000e-09	1.051000e-09
7.000000e+02	8.000000e+02	4.102570e-08	4.452080e-10	4.452080e-10
8.000000e+02	9.000000e+02	2.659981e-08	2.932769e-10	2.932769e-10
9.000000e+02	1.000000e+03	1.990760e-08	1.560984e-09	1.560984e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_M_J1J2
LineColor=orange
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_M_J1J2
ScaledBy=7.65392214233844041e-10
Title=lvqq' (VBF)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	1.287635e-08	3.602781e-09	3.602781e-09
1.500000e+01	2.000000e+01	4.133892e-07	4.176776e-08	4.176776e-08
2.000000e+01	2.500000e+01	1.240149e-06	7.187940e-08	7.187940e-08
2.500000e+01	3.000000e+01	1.991564e-06	8.934540e-08	8.934540e-08
3.000000e+01	3.500000e+01	2.660092e-06	1.250199e-07	1.250199e-07
3.500000e+01	4.000000e+01	3.723602e-06	5.244823e-07	5.244823e-07
4.000000e+01	4.500000e+01	3.970590e-06	1.663449e-07	1.663449e-07
4.500000e+01	5.000000e+01	4.115232e-06	1.489061e-07	1.489061e-07
5.000000e+01	5.500000e+01	4.420770e-06	1.473345e-07	1.473345e-07
5.500000e+01	6.000000e+01	4.662200e-06	1.094548e-07	1.094548e-07
6.000000e+01	6.500000e+01	5.154942e-06	1.654660e-07	1.654660e-07
6.500000e+01	7.000000e+01	5.361436e-06	1.214730e-07	1.214730e-07
7.000000e+01	7.500000e+01	5.702870e-06	1.873234e-07	1.873234e-07
7.500000e+01	8.000000e+01	5.433166e-06	1.280515e-07	1.280515e-07
8.000000e+01	8.500000e+01	5.764316e-06	1.759999e-07	1.759999e-07
8.500000e+01	9.000000e+01	5.866856e-06	1.882281e-07	1.882281e-07
9.000000e+01	9.500000e+01	5.643930e-06	1.577206e-07	1.577206e-07
9.500000e+01	1.000000e+02	5.658700e-06	2.293879e-07	2.293879e-07
1.000000e+02	1.050000e+02	5.293046e-06	1.170759e-07	1.170759e-07
1.050000e+02	1.100000e+02	5.182468e-06	1.205864e-07	1.205864e-07
1.100000e+02	1.150000e+02	4.862448e-06	9.600056e-08	9.600056e-08
1.150000e+02	1.200000e+02	4.913072e-06	1.133467e-07	1.133467e-07
1.200000e+02	1.300000e+02	4.645115e-06	9.486858e-08	9.486858e-08
1.300000e+02	1.400000e+02	4.308962e-06	7.766184e-08	7.766184e-08
1.400000e+02	1.500000e+02	4.003890e-06	1.584989e-07	1.584989e-07
1.500000e+02	1.600000e+02	3.499358e-06	7.523323e-08	7.523323e-08
1.600000e+02	1.700000e+02	3.118155e-06	6.486764e-08	6.486764e-08
1.700000e+02	1.800000e+02	2.799181e-06	5.388836e-08	5.388836e-08
1.800000e+02	1.900000e+02	2.547960e-06	5.004881e-08	5.004881e-08
1.900000e+02	2.000000e+02	2.332752e-06	5.506545e-08	5.506545e-08
2.000000e+02	2.500000e+02	1.785988e-06	1.747029e-08	1.747029e-08
2.500000e+02	3.000000e+02	1.184502e-06	1.413960e-08	1.413960e-08
3.000000e+02	3.500000e+02	8.485536e-07	1.039877e-08	1.039877e-08
3.500000e+02	4.000000e+02	6.719294e-07	1.209574e-08	1.209574e-08
4.000000e+02	4.500000e+02	5.016228e-07	8.827412e-09	8.827412e-09
4.500000e+02	5.000000e+02	4.073662e-07	9.645932e-09	9.645932e-09
5.000000e+02	6.000000e+02	3.045171e-07	4.509413e-09	4.509413e-09
6.000000e+02	7.000000e+02	2.216396e-07	6.531654e-09	6.531654e-09
7.000000e+02	8.000000e+02	1.579113e-07	4.705304e-09	4.705304e-09
8.000000e+02	9.000000e+02	1.164527e-07	2.833048e-09	2.833048e-09
9.000000e+02	1.000000e+03	8.624285e-08	2.451891e-09	2.451891e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_M_J1J2
LineColor=magenta
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_M_J1J2
Title=bb4l-sl + tqq'b + VBF
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	1.914830e-06	3.648113e-07	3.648113e-07
1.500000e+01	2.000000e+01	4.796642e-05	1.440123e-06	1.440123e-06
2.000000e+01	2.500000e+01	1.625540e-04	2.343535e-06	2.343535e-06
2.500000e+01	3.000000e+01	3.262244e-04	3.825693e-06	3.825693e-06
3.000000e+01	3.500000e+01	5.131522e-04	4.271929e-06	4.271929e-06
3.500000e+01	4.000000e+01	7.615156e-04	9.381608e-06	9.381608e-06
4.000000e+01	4.500000e+01	1.050282e-03	7.703804e-06	7.703804e-06
4.500000e+01	5.000000e+01	1.470675e-03	6.436452e-06	6.436452e-06
5.000000e+01	5.500000e+01	2.149062e-03	6.996199e-06	6.996199e-06
5.500000e+01	6.000000e+01	3.251928e-03	6.996502e-06	6.996502e-06
6.000000e+01	6.500000e+01	5.487692e-03	8.747631e-06	8.747631e-06
6.500000e+01	7.000000e+01	1.099298e-02	1.059419e-05	1.059419e-05
7.000000e+01	7.500000e+01	3.152150e-02	1.808252e-05	1.808252e-05
7.500000e+01	8.000000e+01	3.600924e-01	7.345635e-05	7.345635e-05
8.000000e+01	8.500000e+01	6.402592e-01	8.962480e-05	8.962480e-05
8.500000e+01	9.000000e+01	4.261700e-02	2.146864e-05	2.146864e-05
9.000000e+01	9.500000e+01	1.386795e-02	1.541833e-05	1.541833e-05
9.500000e+01	1.000000e+02	6.960138e-03	8.611084e-06	8.611084e-06
1.000000e+02	1.050000e+02	4.174420e-03	7.722528e-06	7.722528e-06
1.050000e+02	1.100000e+02	2.836362e-03	2.647521e-05	2.647521e-05
1.100000e+02	1.150000e+02	2.001180e-03	7.889010e-06	7.889010e-06
1.150000e+02	1.200000e+02	1.505572e-03	4.785697e-06	4.785697e-06
1.200000e+02	1.300000e+02	1.045416e-03	3.906323e-06	3.906323e-06
1.300000e+02	1.400000e+02	6.728924e-04	3.169315e-06	3.169315e-06
1.400000e+02	1.500000e+02	4.411284e-04	2.341899e-06	2.341899e-06
1.500000e+02	1.600000e+02	2.834836e-04	1.934340e-06	1.934340e-06
1.600000e+02	1.700000e+02	1.981257e-04	1.052207e-05	1.052207e-05
1.700000e+02	1.800000e+02	1.343568e-04	2.005361e-06	2.005361e-06
1.800000e+02	1.900000e+02	1.123467e-04	1.476878e-06	1.476878e-06
1.900000e+02	2.000000e+02	1.014451e-04	1.432648e-06	1.432648e-06
2.000000e+02	2.500000e+02	6.939952e-05	6.296793e-07	6.296793e-07
2.500000e+02	3.000000e+02	3.893680e-05	3.850182e-07	3.850182e-07
3.000000e+02	3.500000e+02	2.401650e-05	3.116335e-07	3.116335e-07
3.500000e+02	4.000000e+02	1.427485e-05	2.484554e-07	2.484554e-07
4.000000e+02	4.500000e+02	1.033726e-05	3.564403e-07	3.564403e-07
4.500000e+02	5.000000e+02	6.433858e-06	1.200055e-07	1.200055e-07
5.000000e+02	6.000000e+02	3.994783e-06	9.487371e-08	9.487371e-08
6.000000e+02	7.000000e+02	2.068673e-06	4.422018e-08	4.422018e-08
7.000000e+02	8.000000e+02	1.174823e-06	3.048578e-08	3.048578e-08
8.000000e+02	9.000000e+02	6.741834e-07	1.767858e-08	1.767858e-08
9.000000e+02	1.000000e+03	5.054163e-07	4.987498e-08	4.987498e-08
# END HISTO1D



==> figures/loplots/1bex_M_JJw_qqpj.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/1bex_M_JJw //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/1bex_M_JJw //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/1bex_M_JJw //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/1bex_M_JJw //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/1bex_M_JJw
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/1bex_M_JJw //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/1bex_M_JJw //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/1bex_M_JJw //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/1bex_M_JJw 
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'j$ at 13 TeV
LegendOrder=
LegendXPos=0.51
RatioPlot1=1
LogX=1
LogY=1
YMax=80
YMin=0.0000008
RatioPlot1YMax=1.55
RatioPlot1YLabel=Ratio
RatioPlot1SameStyle=1
XMin=40
RatioPlot1YSize=3
RatioPlot1YMin=0.45
RatioPlot1Error=1
RatioPlot1ErrorBands=0
#RatioPlotLogY=1
RatioPlot1YLabel=1/lvqq'bb
XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/1bex_M_JJw
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/1bex_M_JJw  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/1bex_M_JJw
RatioPlot1Legend=1
RatioPlot1LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/1bex_M_JJw
RatioPlot1LegendXPos=0.45
RatioPlot1LegendYPos=0.85
XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
XMax=1000
YLabel=$\mathrm{d}\sigma / \mathrm{d} m_{j_1j_2}$ [pb/GeV]
XLabel=$m_{j_1j_2}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=Ratio
RatioPlot2SameStyle=1
XMin=40
RatioPlot2YSize=3
RatioPlot2YMin=0.65
RatioPlot2Error=1
RatioPlot2ErrorBands=0
#RatioPlotLogY=1
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/1bex_M_JJw
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/1bex_M_JJw  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/1bex_M_JJw_ratio
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/1bex_M_JJw_ratio
RatioPlot2LegendXPos=0.45
RatioPlot2LegendYPos=0.85
RatioPlot3=1
RatioPlot3YMax=1.35
RatioPlot3YLabel=Ratio
RatioPlot3SameStyle=1
RatioPlot3YSize=3
RatioPlot3YMin=0.65
RatioPlot3Error=1
RatioPlot3ErrorBands=0
#RatioPlotLogY=1
RatioPlot3YLabel=1/lvqq'bb
RatioPlot3Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/1bex_M_JJw
RatioPlot3DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/1bex_M_JJw  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/1bex_M_JJw
RatioPlot3Legend=1
RatioPlot3LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/1bex_M_JJw
RatioPlot3LegendXPos=0.45
RatioPlot3LegendYPos=0.85
RatioPlot4=1
RatioPlot4YMax=1.35
RatioPlot4YLabel=Ratio
RatioPlot4SameStyle=1
RatioPlot4YSize=3
RatioPlot4YMin=0.65
RatioPlot4Error=1
RatioPlot4ErrorBands=0
#RatioPlotLogY=1
RatioPlot4YLabel=1/lvqq'bb
RatioPlot4Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/1bex_M_JJw
RatioPlot4DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/1bex_M_JJw  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/1bex_M_JJw
RatioPlot4Legend=1
RatioPlot4LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/1bex_M_JJw
RatioPlot4LegendXPos=0.45
RatioPlot4LegendYPos=0.85
# END PLOT

# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(160,2){$N_B = 1$}
\endpsclip
# END SPECIAL

# BEGIN SPECIAL label2
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[210]{0}\physicscoor(210,0.6){$p_{{\rm T},j} > 20$ GeV}
\endpsclip
# END SPECIAL



# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/1bex_M_JJw
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/1bex_M_JJw
ScaledBy=2.87468529479755825e-10
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	4.564266e-05	1.270759e-05	1.270759e-05
1.500000e+01	2.000000e+01	9.379606e-04	7.808088e-05	7.808088e-05
2.000000e+01	2.500000e+01	2.705120e-03	3.115074e-04	3.115074e-04
2.500000e+01	3.000000e+01	4.217934e-03	3.834553e-04	3.834553e-04
3.000000e+01	3.500000e+01	5.414334e-03	3.798718e-04	3.798718e-04
3.500000e+01	4.000000e+01	6.013034e-03	2.131716e-04	2.131716e-04
4.000000e+01	4.500000e+01	8.138420e-03	3.784404e-04	3.784404e-04
4.500000e+01	5.000000e+01	8.722554e-03	2.295036e-04	2.295036e-04
5.000000e+01	5.500000e+01	1.119707e-02	3.329895e-04	3.329895e-04
5.500000e+01	6.000000e+01	1.383081e-02	4.027365e-04	4.027365e-04
6.000000e+01	6.500000e+01	1.840171e-02	4.688497e-04	4.688497e-04
6.500000e+01	7.000000e+01	2.654250e-02	5.133803e-04	5.133803e-04
7.000000e+01	7.500000e+01	5.650276e-02	8.707463e-04	8.707463e-04
7.500000e+01	8.000000e+01	5.401070e-01	3.528543e-03	3.528543e-03
8.000000e+01	8.500000e+01	9.699316e-01	1.525158e-02	1.525158e-02
8.500000e+01	9.000000e+01	7.034986e-02	8.699255e-04	8.699255e-04
9.000000e+01	9.500000e+01	2.826818e-02	4.055166e-04	4.055166e-04
9.500000e+01	1.000000e+02	1.846953e-02	3.116982e-04	3.116982e-04
1.000000e+02	1.050000e+02	1.386328e-02	2.189066e-04	2.189066e-04
1.050000e+02	1.100000e+02	1.213558e-02	2.443455e-04	2.443455e-04
1.100000e+02	1.150000e+02	1.054716e-02	1.517539e-04	1.517539e-04
1.150000e+02	1.200000e+02	9.708506e-03	1.876005e-04	1.876005e-04
1.200000e+02	1.300000e+02	8.445646e-03	1.041566e-04	1.041566e-04
1.300000e+02	1.400000e+02	7.078214e-03	1.174756e-04	1.174756e-04
1.400000e+02	1.500000e+02	5.963726e-03	8.752637e-05	8.752637e-05
1.500000e+02	1.600000e+02	5.376104e-03	1.147553e-04	1.147553e-04
1.600000e+02	1.700000e+02	4.978426e-03	1.315540e-04	1.315540e-04
1.700000e+02	1.800000e+02	4.356146e-03	6.848824e-05	6.848824e-05
1.800000e+02	1.900000e+02	4.090302e-03	8.980861e-05	8.980861e-05
1.900000e+02	2.000000e+02	3.662608e-03	8.450766e-05	8.450766e-05
2.000000e+02	2.500000e+02	3.076950e-03	8.938637e-05	8.938637e-05
2.500000e+02	3.000000e+02	1.947922e-03	3.134798e-05	3.134798e-05
3.000000e+02	3.500000e+02	1.428292e-03	3.429994e-05	3.429994e-05
3.500000e+02	4.000000e+02	1.003496e-03	2.347822e-05	2.347822e-05
4.000000e+02	4.500000e+02	7.170390e-04	2.047922e-05	2.047922e-05
4.500000e+02	5.000000e+02	5.145836e-04	1.917515e-05	1.917515e-05
5.000000e+02	6.000000e+02	3.568097e-04	1.351923e-05	1.351923e-05
6.000000e+02	7.000000e+02	2.150702e-04	1.505838e-05	1.505838e-05
7.000000e+02	8.000000e+02	1.071278e-04	6.097491e-06	6.097491e-06
8.000000e+02	9.000000e+02	6.398536e-05	2.786571e-06	2.786571e-06
9.000000e+02	1.000000e+03	3.399547e-05	1.892776e-06	1.892776e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/1bex_M_JJw
LineColor=purple
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/1bex_M_JJw
Scale=1
ScaledBy=1.03452247472330444e-10
Title=bb4lj-sl (w/o $ {V} \to q\bar q'g$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	1.882997e-05	3.843658e-06	3.843658e-06
1.500000e+01	2.000000e+01	3.837224e-04	3.075198e-05	3.075198e-05
2.000000e+01	2.500000e+01	1.230318e-03	6.600870e-05	6.600870e-05
2.500000e+01	3.000000e+01	2.292906e-03	1.384831e-04	1.384831e-04
3.000000e+01	3.500000e+01	2.953532e-03	9.445869e-05	9.445869e-05
3.500000e+01	4.000000e+01	3.688632e-03	1.333826e-04	1.333826e-04
4.000000e+01	4.500000e+01	4.777608e-03	1.458506e-04	1.458506e-04
4.500000e+01	5.000000e+01	6.249402e-03	3.307866e-04	3.307866e-04
5.000000e+01	5.500000e+01	7.504610e-03	2.493321e-04	2.493321e-04
5.500000e+01	6.000000e+01	9.253808e-03	2.209797e-04	2.209797e-04
6.000000e+01	6.500000e+01	1.349018e-02	4.011213e-04	4.011213e-04
6.500000e+01	7.000000e+01	2.124416e-02	3.679981e-04	3.679981e-04
7.000000e+01	7.500000e+01	5.344298e-02	1.888654e-03	1.888654e-03
7.500000e+01	8.000000e+01	5.287736e-01	4.473267e-03	4.473267e-03
8.000000e+01	8.500000e+01	9.404238e-01	6.610265e-03	6.610265e-03
8.500000e+01	9.000000e+01	6.754354e-02	1.015480e-03	1.015480e-03
9.000000e+01	9.500000e+01	2.718974e-02	5.739072e-04	5.739072e-04
9.500000e+01	1.000000e+02	1.747634e-02	4.769675e-04	4.769675e-04
1.000000e+02	1.050000e+02	1.443573e-02	5.437524e-04	5.437524e-04
1.050000e+02	1.100000e+02	1.214544e-02	6.830845e-04	6.830845e-04
1.100000e+02	1.150000e+02	1.050692e-02	4.124141e-04	4.124141e-04
1.150000e+02	1.200000e+02	9.517910e-03	3.930343e-04	3.930343e-04
1.200000e+02	1.300000e+02	8.325019e-03	1.659542e-04	1.659542e-04
1.300000e+02	1.400000e+02	6.912750e-03	1.638813e-04	1.638813e-04
1.400000e+02	1.500000e+02	5.800421e-03	1.031200e-04	1.031200e-04
1.500000e+02	1.600000e+02	5.179229e-03	6.994536e-05	6.994536e-05
1.600000e+02	1.700000e+02	4.905958e-03	1.532228e-04	1.532228e-04
1.700000e+02	1.800000e+02	4.209867e-03	4.743382e-05	4.743382e-05
1.800000e+02	1.900000e+02	3.925020e-03	6.279835e-05	6.279835e-05
1.900000e+02	2.000000e+02	3.659801e-03	4.596771e-05	4.596771e-05
2.000000e+02	2.500000e+02	2.849414e-03	1.736762e-05	1.736762e-05
2.500000e+02	3.000000e+02	1.969073e-03	1.607679e-05	1.607679e-05
3.000000e+02	3.500000e+02	1.376255e-03	1.231715e-05	1.231715e-05
3.500000e+02	4.000000e+02	9.811546e-04	9.330456e-06	9.330456e-06
4.000000e+02	4.500000e+02	7.107938e-04	8.814048e-06	8.814048e-06
4.500000e+02	5.000000e+02	5.126182e-04	6.595283e-06	6.595283e-06
5.000000e+02	6.000000e+02	3.426937e-04	5.658422e-06	5.658422e-06
6.000000e+02	7.000000e+02	2.023590e-04	5.631309e-06	5.631309e-06
7.000000e+02	8.000000e+02	1.123536e-04	3.683097e-06	3.683097e-06
8.000000e+02	9.000000e+02	6.817345e-05	2.311808e-06	2.311808e-06
9.000000e+02	1.000000e+03	4.135377e-05	1.889439e-06	1.889439e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/1bex_M_JJw
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/1bex_M_JJw
Scale=1
Title=bb4lj-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	5.532354e-05	3.882817e-06	3.882817e-06
1.500000e+01	2.000000e+01	1.081623e-03	3.082101e-05	3.082101e-05
2.000000e+01	2.500000e+01	2.713490e-03	6.611859e-05	6.611859e-05
2.500000e+01	3.000000e+01	4.124880e-03	1.385217e-04	1.385217e-04
3.000000e+01	3.500000e+01	4.929294e-03	9.454095e-05	9.454095e-05
3.500000e+01	4.000000e+01	5.792238e-03	1.335278e-04	1.335278e-04
4.000000e+01	4.500000e+01	7.068264e-03	1.458981e-04	1.458981e-04
4.500000e+01	5.000000e+01	8.898140e-03	3.308092e-04	3.308092e-04
5.000000e+01	5.500000e+01	1.073249e-02	2.493705e-04	2.493705e-04
5.500000e+01	6.000000e+01	1.324078e-02	2.210599e-04	2.210599e-04
6.000000e+01	6.500000e+01	1.800930e-02	4.012228e-04	4.012228e-04
6.500000e+01	7.000000e+01	2.610416e-02	3.680855e-04	3.680855e-04
7.000000e+01	7.500000e+01	5.726440e-02	1.888692e-03	1.888692e-03
7.500000e+01	8.000000e+01	5.384046e-01	4.473273e-03	4.473273e-03
8.000000e+01	8.500000e+01	9.577914e-01	6.610274e-03	6.610274e-03
8.500000e+01	9.000000e+01	6.894816e-02	1.015487e-03	1.015487e-03
9.000000e+01	9.500000e+01	2.755680e-02	5.739084e-04	5.739084e-04
9.500000e+01	1.000000e+02	1.759051e-02	4.769681e-04	4.769681e-04
1.000000e+02	1.050000e+02	1.450438e-02	5.437804e-04	5.437804e-04
1.050000e+02	1.100000e+02	1.218639e-02	6.830851e-04	6.830851e-04
1.100000e+02	1.150000e+02	1.053406e-02	4.124145e-04	4.124145e-04
1.150000e+02	1.200000e+02	9.536196e-03	3.930345e-04	3.930345e-04
1.200000e+02	1.300000e+02	8.336567e-03	1.659547e-04	1.659547e-04
1.300000e+02	1.400000e+02	6.917767e-03	1.638814e-04	1.638814e-04
1.400000e+02	1.500000e+02	5.802409e-03	1.031201e-04	1.031201e-04
1.500000e+02	1.600000e+02	5.180554e-03	6.994564e-05	6.994564e-05
1.600000e+02	1.700000e+02	4.907430e-03	1.532234e-04	1.532234e-04
1.700000e+02	1.800000e+02	4.210558e-03	4.743395e-05	4.743395e-05
1.800000e+02	1.900000e+02	3.925260e-03	6.279836e-05	6.279836e-05
1.900000e+02	2.000000e+02	3.662122e-03	4.598832e-05	4.598832e-05
2.000000e+02	2.500000e+02	2.850966e-03	1.738891e-05	1.738891e-05
2.500000e+02	3.000000e+02	1.969293e-03	1.607705e-05	1.607705e-05
3.000000e+02	3.500000e+02	1.376558e-03	1.231888e-05	1.231888e-05
3.500000e+02	4.000000e+02	9.811978e-04	9.330490e-06	9.330490e-06
4.000000e+02	4.500000e+02	7.107952e-04	8.814048e-06	8.814048e-06
4.500000e+02	5.000000e+02	5.126194e-04	6.595283e-06	6.595283e-06
5.000000e+02	6.000000e+02	3.426980e-04	5.658423e-06	5.658423e-06
6.000000e+02	7.000000e+02	2.023590e-04	5.631309e-06	5.631309e-06
7.000000e+02	8.000000e+02	1.123539e-04	3.683097e-06	3.683097e-06
8.000000e+02	9.000000e+02	6.817345e-05	2.311808e-06	2.311808e-06
9.000000e+02	1.000000e+03	4.135377e-05	1.889439e-06	1.889439e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/1bex_M_JJw
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/1bex_M_JJw
ScaledBy=6.73382489806167483e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	3.659468e-07	2.255361e-07	2.255361e-07
1.500000e+01	2.000000e+01	2.130144e-05	5.211063e-06	5.211063e-06
2.000000e+01	2.500000e+01	1.172786e-03	1.119964e-03	1.119964e-03
2.500000e+01	3.000000e+01	8.469852e-05	1.541799e-05	1.541799e-05
3.000000e+01	3.500000e+01	8.996172e-05	1.233406e-05	1.233406e-05
3.500000e+01	4.000000e+01	9.536712e-05	1.290693e-05	1.290693e-05
4.000000e+01	4.500000e+01	1.135388e-04	1.163516e-05	1.163516e-05
4.500000e+01	5.000000e+01	1.201499e-04	1.220360e-05	1.220360e-05
5.000000e+01	5.500000e+01	1.762854e-04	2.334104e-05	2.334104e-05
5.500000e+01	6.000000e+01	1.943737e-04	2.220277e-05	2.220277e-05
6.000000e+01	6.500000e+01	1.692094e-04	2.641983e-05	2.641983e-05
6.500000e+01	7.000000e+01	2.874374e-04	3.664162e-05	3.664162e-05
7.000000e+01	7.500000e+01	2.712176e-04	3.000253e-05	3.000253e-05
7.500000e+01	8.000000e+01	3.083500e-04	2.655617e-05	2.655617e-05
8.000000e+01	8.500000e+01	3.830558e-04	6.416831e-05	6.416831e-05
8.500000e+01	9.000000e+01	2.705612e-04	2.467703e-05	2.467703e-05
9.000000e+01	9.500000e+01	2.371914e-04	1.782779e-05	1.782779e-05
9.500000e+01	1.000000e+02	2.461440e-04	2.444128e-05	2.444128e-05
1.000000e+02	1.050000e+02	1.945496e-04	1.511996e-05	1.511996e-05
1.050000e+02	1.100000e+02	1.624942e-04	1.399623e-05	1.399623e-05
1.100000e+02	1.150000e+02	2.145468e-04	5.105508e-05	5.105508e-05
1.150000e+02	1.200000e+02	1.684733e-04	1.805800e-05	1.805800e-05
1.200000e+02	1.300000e+02	1.722140e-04	2.181416e-05	2.181416e-05
1.300000e+02	1.400000e+02	1.193762e-04	8.837225e-06	8.837225e-06
1.400000e+02	1.500000e+02	1.005244e-04	7.853613e-06	7.853613e-06
1.500000e+02	1.600000e+02	2.693663e-04	1.631272e-04	1.631272e-04
1.600000e+02	1.700000e+02	9.585133e-05	1.056190e-05	1.056190e-05
1.700000e+02	1.800000e+02	8.334827e-05	1.894613e-05	1.894613e-05
1.800000e+02	1.900000e+02	7.438961e-05	1.309666e-05	1.309666e-05
1.900000e+02	2.000000e+02	8.982846e-05	3.128727e-05	3.128727e-05
2.000000e+02	2.500000e+02	5.183440e-05	3.823550e-06	3.823550e-06
2.500000e+02	3.000000e+02	2.659650e-05	2.291038e-06	2.291038e-06
3.000000e+02	3.500000e+02	1.810721e-05	1.715734e-06	1.715734e-06
3.500000e+02	4.000000e+02	1.056338e-05	8.232246e-07	8.232246e-07
4.000000e+02	4.500000e+02	8.081662e-06	9.599200e-07	9.599200e-07
4.500000e+02	5.000000e+02	5.321328e-06	6.099377e-07	6.099377e-07
5.000000e+02	6.000000e+02	3.538992e-06	6.519538e-07	6.519538e-07
6.000000e+02	7.000000e+02	1.690381e-06	1.591712e-07	1.591712e-07
7.000000e+02	8.000000e+02	9.405149e-07	9.633623e-08	9.633623e-08
8.000000e+02	9.000000e+02	4.574301e-07	8.197869e-08	8.197869e-08
9.000000e+02	1.000000e+03	2.980048e-07	4.050467e-08	4.050467e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/1bex_M_JJw
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/1bex_M_JJw
ScaledBy=4.99371042172383830e-07
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	2.368382e-12	2.175268e-12	2.175268e-12
1.500000e+01	2.000000e+01	9.963454e-09	5.166750e-09	5.166750e-09
2.000000e+01	2.500000e+01	4.637466e-07	1.944746e-07	1.944746e-07
2.500000e+01	3.000000e+01	5.425432e-07	3.396425e-07	3.396425e-07
3.000000e+01	3.500000e+01	7.679904e-07	2.486434e-07	2.486434e-07
3.500000e+01	4.000000e+01	5.552602e-06	4.152598e-06	4.152598e-06
4.000000e+01	4.500000e+01	1.945677e-06	5.397648e-07	5.397648e-07
4.500000e+01	5.000000e+01	1.075577e-06	1.855420e-07	1.855420e-07
5.000000e+01	5.500000e+01	2.496936e-06	5.980774e-07	5.980774e-07
5.500000e+01	6.000000e+01	2.745500e-06	6.915756e-07	6.915756e-07
6.000000e+01	6.500000e+01	2.545320e-06	4.408462e-07	4.408462e-07
6.500000e+01	7.000000e+01	3.305026e-06	7.825412e-07	7.825412e-07
7.000000e+01	7.500000e+01	4.202844e-06	8.668241e-07	8.668241e-07
7.500000e+01	8.000000e+01	6.711136e-06	2.417587e-06	2.417587e-06
8.000000e+01	8.500000e+01	6.257590e-06	1.262871e-06	1.262871e-06
8.500000e+01	9.000000e+01	3.903128e-06	5.629487e-07	5.629487e-07
9.000000e+01	9.500000e+01	4.538390e-06	6.641629e-07	6.641629e-07
9.500000e+01	1.000000e+02	3.241474e-06	4.788676e-07	4.788676e-07
1.000000e+02	1.050000e+02	3.792100e-06	5.098171e-07	5.098171e-07
1.050000e+02	1.100000e+02	4.088388e-06	9.289954e-07	9.289954e-07
1.100000e+02	1.150000e+02	2.711604e-06	5.856699e-07	5.856699e-07
1.150000e+02	1.200000e+02	3.188136e-06	6.326079e-07	6.326079e-07
1.200000e+02	1.300000e+02	3.810966e-06	1.469927e-06	1.469927e-06
1.300000e+02	1.400000e+02	5.249729e-06	2.984138e-06	2.984138e-06
1.400000e+02	1.500000e+02	2.479151e-06	5.487864e-07	5.487864e-07
1.500000e+02	1.600000e+02	2.978074e-06	8.037878e-07	8.037878e-07
1.600000e+02	1.700000e+02	1.954712e-06	4.319242e-07	4.319242e-07
1.700000e+02	1.800000e+02	2.285677e-06	7.900320e-07	7.900320e-07
1.800000e+02	1.900000e+02	1.686918e-06	3.441151e-07	3.441151e-07
1.900000e+02	2.000000e+02	1.101801e-06	1.963051e-07	1.963051e-07
2.000000e+02	2.500000e+02	1.245876e-06	2.683250e-07	2.683250e-07
2.500000e+02	3.000000e+02	8.145172e-07	1.124269e-07	1.124269e-07
3.000000e+02	3.500000e+02	4.278648e-07	5.720235e-08	5.720235e-08
3.500000e+02	4.000000e+02	3.540686e-07	6.832598e-08	6.832598e-08
4.000000e+02	4.500000e+02	4.454978e-07	2.105547e-07	2.105547e-07
4.500000e+02	5.000000e+02	1.358479e-07	2.472299e-08	2.472299e-08
5.000000e+02	6.000000e+02	1.305993e-07	2.983252e-08	2.983252e-08
6.000000e+02	7.000000e+02	5.365483e-08	1.365599e-08	1.365599e-08
7.000000e+02	8.000000e+02	2.282923e-08	1.136215e-08	1.136215e-08
8.000000e+02	9.000000e+02	1.102058e-08	2.939578e-09	2.939578e-09
9.000000e+02	1.000000e+03	1.095345e-08	3.417591e-09	3.417591e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/1bex_M_JJw
LineColor=orange
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/1bex_M_JJw
ScaledBy=1.06452015120146165e-08
Title=wzji
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	7.732060e-11	3.180260e-11	3.180260e-11
1.500000e+01	2.000000e+01	1.203755e-08	2.378922e-09	2.378922e-09
2.000000e+01	2.500000e+01	5.245326e-08	1.037658e-08	1.037658e-08
2.500000e+01	3.000000e+01	8.431156e-08	8.162757e-09	8.162757e-09
3.000000e+01	3.500000e+01	1.320612e-07	1.363303e-08	1.363303e-08
3.500000e+01	4.000000e+01	1.770679e-07	1.948140e-08	1.948140e-08
4.000000e+01	4.500000e+01	2.020824e-07	1.378866e-08	1.378866e-08
4.500000e+01	5.000000e+01	3.170024e-07	4.638226e-08	4.638226e-08
5.000000e+01	5.500000e+01	3.844308e-07	3.748895e-08	3.748895e-08
5.500000e+01	6.000000e+01	4.094300e-07	2.930354e-08	2.930354e-08
6.000000e+01	6.500000e+01	6.083012e-07	5.561369e-08	5.561369e-08
6.500000e+01	7.000000e+01	9.546776e-07	5.673861e-08	5.673861e-08
7.000000e+01	7.500000e+01	2.168394e-06	9.505565e-08	9.505565e-08
7.500000e+01	8.000000e+01	2.992778e-06	1.053124e-07	1.053124e-07
8.000000e+01	8.500000e+01	4.686198e-06	1.835539e-07	1.835539e-07
8.500000e+01	9.000000e+01	2.796752e-05	6.220659e-06	6.220659e-06
9.000000e+01	9.500000e+01	7.981306e-05	9.692913e-06	9.692913e-06
9.500000e+01	1.000000e+02	6.724200e-06	5.126605e-07	5.126605e-07
1.000000e+02	1.050000e+02	2.745746e-06	2.278744e-07	2.278744e-07
1.050000e+02	1.100000e+02	1.591313e-06	1.034426e-07	1.034426e-07
1.100000e+02	1.150000e+02	1.306708e-06	6.717836e-08	6.717836e-08
1.150000e+02	1.200000e+02	1.732489e-06	5.136070e-07	5.136070e-07
1.200000e+02	1.300000e+02	1.089479e-06	8.896880e-08	8.896880e-08
1.300000e+02	1.400000e+02	1.053281e-06	9.446576e-08	9.446576e-08
1.400000e+02	1.500000e+02	9.574888e-07	6.303749e-08	6.303749e-08
1.500000e+02	1.600000e+02	8.063893e-07	3.380921e-08	3.380921e-08
1.600000e+02	1.700000e+02	8.330345e-07	6.439858e-08	6.439858e-08
1.700000e+02	1.800000e+02	7.860435e-07	6.077913e-08	6.077913e-08
1.800000e+02	1.900000e+02	6.948694e-07	3.022624e-08	3.022624e-08
1.900000e+02	2.000000e+02	9.230073e-07	1.417485e-07	1.417485e-07
2.000000e+02	2.500000e+02	5.750896e-07	1.735888e-08	1.735888e-08
2.500000e+02	3.000000e+02	4.141290e-07	1.644712e-08	1.644712e-08
3.000000e+02	3.500000e+02	3.097850e-07	1.447826e-08	1.447826e-08
3.500000e+02	4.000000e+02	2.148974e-07	1.238025e-08	1.238025e-08
4.000000e+02	4.500000e+02	1.645251e-07	1.019179e-08	1.019179e-08
4.500000e+02	5.000000e+02	1.132087e-07	7.073757e-09	7.073757e-09
5.000000e+02	6.000000e+02	7.548713e-08	4.000696e-09	4.000696e-09
6.000000e+02	7.000000e+02	4.491482e-08	3.946149e-09	3.946149e-09
7.000000e+02	8.000000e+02	3.001912e-08	1.989989e-09	1.989989e-09
8.000000e+02	9.000000e+02	2.049765e-08	1.602489e-09	1.602489e-09
9.000000e+02	1.000000e+03	1.456073e-08	1.037796e-09	1.037796e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/1bex_M_JJw
LineColor=blue
LineStyle=dashdotted
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/1bex_M_JJw
ScaledBy=3.69345196964033576e-10
Title=lvqq'bbj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	6.552548e-05	1.797960e-05	1.797960e-05
1.500000e+01	2.000000e+01	2.207762e-03	3.680832e-04	3.680832e-04
2.000000e+01	2.500000e+01	5.205972e-03	4.058801e-04	4.058801e-04
2.500000e+01	3.000000e+01	8.308868e-03	3.389524e-04	3.389524e-04
3.000000e+01	3.500000e+01	1.138284e-02	3.434572e-04	3.434572e-04
3.500000e+01	4.000000e+01	1.535654e-02	5.549082e-04	5.549082e-04
4.000000e+01	4.500000e+01	1.765467e-02	4.752026e-04	4.752026e-04
4.500000e+01	5.000000e+01	2.309124e-02	6.153295e-04	6.153295e-04
5.000000e+01	5.500000e+01	2.911172e-02	5.721088e-04	5.721088e-04
5.500000e+01	6.000000e+01	4.131420e-02	7.658423e-04	7.658423e-04
6.000000e+01	6.500000e+01	5.904408e-02	1.217815e-03	1.217815e-03
6.500000e+01	7.000000e+01	9.540962e-02	1.230784e-03	1.230784e-03
7.000000e+01	7.500000e+01	2.011952e-01	9.565534e-03	9.565534e-03
7.500000e+01	8.000000e+01	1.327532e+00	5.435114e-03	5.435114e-03
8.000000e+01	8.500000e+01	2.273706e+00	8.753276e-03	8.753276e-03
8.500000e+01	9.000000e+01	1.659273e-01	3.128515e-03	3.128515e-03
9.000000e+01	9.500000e+01	7.553312e-02	8.668571e-03	8.668571e-03
9.500000e+01	1.000000e+02	4.207044e-02	6.498932e-04	6.498932e-04
1.000000e+02	1.050000e+02	3.353168e-02	6.569125e-04	6.569125e-04
1.050000e+02	1.100000e+02	2.787946e-02	4.026648e-04	4.026648e-04
1.100000e+02	1.150000e+02	2.562804e-02	4.461506e-04	4.461506e-04
1.150000e+02	1.200000e+02	2.294944e-02	8.171551e-04	8.171551e-04
1.200000e+02	1.300000e+02	1.931286e-02	1.801973e-04	1.801973e-04
1.300000e+02	1.400000e+02	1.606834e-02	1.884693e-04	1.884693e-04
1.400000e+02	1.500000e+02	1.341475e-02	2.197965e-04	2.197965e-04
1.500000e+02	1.600000e+02	1.181922e-02	1.607551e-04	1.607551e-04
1.600000e+02	1.700000e+02	1.050004e-02	1.504512e-04	1.504512e-04
1.700000e+02	1.800000e+02	9.753150e-03	1.431006e-04	1.431006e-04
1.800000e+02	1.900000e+02	1.019086e-02	8.422849e-04	8.422849e-04
1.900000e+02	2.000000e+02	8.185647e-03	1.264672e-04	1.264672e-04
2.000000e+02	2.500000e+02	6.524970e-03	8.331430e-05	8.331430e-05
2.500000e+02	3.000000e+02	4.576710e-03	1.095554e-04	1.095554e-04
3.000000e+02	3.500000e+02	3.203028e-03	1.880136e-04	1.880136e-04
3.500000e+02	4.000000e+02	2.137070e-03	4.970559e-05	4.970559e-05
4.000000e+02	4.500000e+02	1.633307e-03	9.288888e-05	9.288888e-05
4.500000e+02	5.000000e+02	1.182490e-03	5.864570e-05	5.864570e-05
5.000000e+02	6.000000e+02	7.413534e-04	2.826253e-05	2.826253e-05
6.000000e+02	7.000000e+02	4.066057e-04	1.184357e-05	1.184357e-05
7.000000e+02	8.000000e+02	2.349071e-04	1.047365e-05	1.047365e-05
8.000000e+02	9.000000e+02	1.459998e-04	7.250821e-06	7.250821e-06
9.000000e+02	1.000000e+03	8.836017e-05	6.686755e-06	6.686755e-06
# END HISTO1D

# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/1bex_M_JJw_ratio
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/1bex_M_JJw_ratio
Scale=1
Title=bb4lj-sl ($ p_{{\rm T},j} > 20$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	5.532354e-05	3.882817e-06	3.882817e-06
1.500000e+01	2.000000e+01	1.081623e-03	3.082101e-05	3.082101e-05
2.000000e+01	2.500000e+01	2.713490e-03	6.611859e-05	6.611859e-05
2.500000e+01	3.000000e+01	4.124880e-03	1.385217e-04	1.385217e-04
3.000000e+01	3.500000e+01	4.929294e-03	9.454095e-05	9.454095e-05
3.500000e+01	4.000000e+01	5.792238e-03	1.335278e-04	1.335278e-04
4.000000e+01	4.500000e+01	7.068264e-03	1.458981e-04	1.458981e-04
4.500000e+01	5.000000e+01	8.898140e-03	3.308092e-04	3.308092e-04
5.000000e+01	5.500000e+01	1.073249e-02	2.493705e-04	2.493705e-04
5.500000e+01	6.000000e+01	1.324078e-02	2.210599e-04	2.210599e-04
6.000000e+01	6.500000e+01	1.800930e-02	4.012228e-04	4.012228e-04
6.500000e+01	7.000000e+01	2.610416e-02	3.680855e-04	3.680855e-04
7.000000e+01	7.500000e+01	5.726440e-02	1.888692e-03	1.888692e-03
7.500000e+01	8.000000e+01	5.384046e-01	4.473273e-03	4.473273e-03
8.000000e+01	8.500000e+01	9.577914e-01	6.610274e-03	6.610274e-03
8.500000e+01	9.000000e+01	6.894816e-02	1.015487e-03	1.015487e-03
9.000000e+01	9.500000e+01	2.755680e-02	5.739084e-04	5.739084e-04
9.500000e+01	1.000000e+02	1.759051e-02	4.769681e-04	4.769681e-04
1.000000e+02	1.050000e+02	1.450438e-02	5.437804e-04	5.437804e-04
1.050000e+02	1.100000e+02	1.218639e-02	6.830851e-04	6.830851e-04
1.100000e+02	1.150000e+02	1.053406e-02	4.124145e-04	4.124145e-04
1.150000e+02	1.200000e+02	9.536196e-03	3.930345e-04	3.930345e-04
1.200000e+02	1.300000e+02	8.336567e-03	1.659547e-04	1.659547e-04
1.300000e+02	1.400000e+02	6.917767e-03	1.638814e-04	1.638814e-04
1.400000e+02	1.500000e+02	5.802409e-03	1.031201e-04	1.031201e-04
1.500000e+02	1.600000e+02	5.180554e-03	6.994564e-05	6.994564e-05
1.600000e+02	1.700000e+02	4.907430e-03	1.532234e-04	1.532234e-04
1.700000e+02	1.800000e+02	4.210558e-03	4.743395e-05	4.743395e-05
1.800000e+02	1.900000e+02	3.925260e-03	6.279836e-05	6.279836e-05
1.900000e+02	2.000000e+02	3.662122e-03	4.598832e-05	4.598832e-05
2.000000e+02	2.500000e+02	2.850966e-03	1.738891e-05	1.738891e-05
2.500000e+02	3.000000e+02	1.969293e-03	1.607705e-05	1.607705e-05
3.000000e+02	3.500000e+02	1.376558e-03	1.231888e-05	1.231888e-05
3.500000e+02	4.000000e+02	9.811978e-04	9.330490e-06	9.330490e-06
4.000000e+02	4.500000e+02	7.107952e-04	8.814048e-06	8.814048e-06
4.500000e+02	5.000000e+02	5.126194e-04	6.595283e-06	6.595283e-06
5.000000e+02	6.000000e+02	3.426980e-04	5.658423e-06	5.658423e-06
6.000000e+02	7.000000e+02	2.023590e-04	5.631309e-06	5.631309e-06
7.000000e+02	8.000000e+02	1.123539e-04	3.683097e-06	3.683097e-06
8.000000e+02	9.000000e+02	6.817345e-05	2.311808e-06	2.311808e-06
9.000000e+02	1.000000e+03	4.135377e-05	1.889439e-06	1.889439e-06
# END HISTO1D




# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/1bex_M_JJw
LineColor=black
LineStyle=dashdotted
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/1bex_M_JJw
Scale=1
Title=bb4lj-sl ($ p_{{\rm T},j} > 5$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	8.452758e-05	2.132796e-06	2.132796e-06
1.500000e+01	2.000000e+01	2.124264e-03	1.053263e-04	1.053263e-04
2.000000e+01	2.500000e+01	5.578178e-03	2.325532e-04	2.325532e-04
2.500000e+01	3.000000e+01	8.828954e-03	9.807348e-05	9.807348e-05
3.000000e+01	3.500000e+01	1.189170e-02	2.306855e-04	2.306855e-04
3.500000e+01	4.000000e+01	1.443840e-02	1.946842e-04	1.946842e-04
4.000000e+01	4.500000e+01	1.754720e-02	2.495225e-04	2.495225e-04
4.500000e+01	5.000000e+01	2.223216e-02	3.114866e-04	3.114866e-04
5.000000e+01	5.500000e+01	2.867026e-02	2.643739e-04	2.643739e-04
5.500000e+01	6.000000e+01	4.022142e-02	5.266801e-04	5.266801e-04
6.000000e+01	6.500000e+01	5.813858e-02	3.218973e-04	3.218973e-04
6.500000e+01	7.000000e+01	9.663632e-02	6.878881e-04	6.878881e-04
7.000000e+01	7.500000e+01	1.913944e-01	2.332833e-03	2.332833e-03
7.500000e+01	8.000000e+01	1.330166e+00	8.094129e-03	8.094129e-03
8.000000e+01	8.500000e+01	2.281832e+00	9.536523e-03	9.536523e-03
8.500000e+01	9.000000e+01	1.680535e-01	1.525865e-03	1.525865e-03
9.000000e+01	9.500000e+01	6.495554e-02	1.332125e-03	1.332125e-03
9.500000e+01	1.000000e+02	4.090174e-02	5.976429e-04	5.976429e-04
1.000000e+02	1.050000e+02	3.236218e-02	7.313431e-04	7.313431e-04
1.050000e+02	1.100000e+02	2.647456e-02	3.509470e-04	3.509470e-04
1.100000e+02	1.150000e+02	2.431406e-02	7.133709e-04	7.133709e-04
1.150000e+02	1.200000e+02	2.132058e-02	4.263901e-04	4.263901e-04
1.200000e+02	1.300000e+02	1.911120e-02	3.261702e-04	3.261702e-04
1.300000e+02	1.400000e+02	1.555742e-02	1.877237e-04	1.877237e-04
1.400000e+02	1.500000e+02	1.277860e-02	1.195820e-04	1.195820e-04
1.500000e+02	1.600000e+02	1.154721e-02	1.828975e-04	1.828975e-04
1.600000e+02	1.700000e+02	1.029202e-02	1.129977e-04	1.129977e-04
1.700000e+02	1.800000e+02	9.426181e-03	1.156853e-04	1.156853e-04
1.800000e+02	1.900000e+02	8.586427e-03	8.953913e-05	8.953913e-05
1.900000e+02	2.000000e+02	8.197526e-03	2.280958e-04	2.280958e-04
2.000000e+02	2.500000e+02	6.346262e-03	4.461713e-05	4.461713e-05
2.500000e+02	3.000000e+02	4.251410e-03	2.092687e-05	2.092687e-05
3.000000e+02	3.500000e+02	3.015942e-03	2.015807e-05	2.015807e-05
3.500000e+02	4.000000e+02	2.158630e-03	1.958565e-05	1.958565e-05
4.000000e+02	4.500000e+02	1.543900e-03	1.215237e-05	1.215237e-05
4.500000e+02	5.000000e+02	1.138802e-03	1.143134e-05	1.143134e-05
5.000000e+02	6.000000e+02	7.288774e-04	5.475463e-06	5.475463e-06
6.000000e+02	7.000000e+02	4.159938e-04	7.533891e-06	7.533891e-06
7.000000e+02	8.000000e+02	2.343711e-04	3.040064e-06	3.040064e-06
8.000000e+02	9.000000e+02	1.408071e-04	2.075530e-06	2.075530e-06
9.000000e+02	1.000000e+03	8.999033e-05	2.440005e-06	2.440005e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/1bex_M_JJw
LineColor=blue
LineStyle=dashe
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/1bex_M_JJw
ScaledBy=4.16639137409262014e-10
Title=lvqq'bbj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	1.598838e-04	9.584120e-05	9.584120e-05
1.500000e+01	2.000000e+01	2.219290e-03	3.131147e-04	3.131147e-04
2.000000e+01	2.500000e+01	5.864696e-03	4.346235e-04	4.346235e-04
2.500000e+01	3.000000e+01	1.056911e-02	5.836555e-04	5.836555e-04
3.000000e+01	3.500000e+01	1.367658e-02	5.536858e-04	5.536858e-04
3.500000e+01	4.000000e+01	1.960991e-02	1.739947e-03	1.739947e-03
4.000000e+01	4.500000e+01	2.435816e-02	1.313047e-03	1.313047e-03
4.500000e+01	5.000000e+01	3.075632e-02	1.877567e-03	1.877567e-03
5.000000e+01	5.500000e+01	3.932666e-02	1.813622e-03	1.813622e-03
5.500000e+01	6.000000e+01	5.741242e-02	4.060632e-03	4.060632e-03
6.000000e+01	6.500000e+01	8.267270e-02	1.491162e-03	1.491162e-03
6.500000e+01	7.000000e+01	1.450328e-01	1.946289e-03	1.946289e-03
7.000000e+01	7.500000e+01	3.539232e-01	7.109411e-03	7.109411e-03
7.500000e+01	8.000000e+01	2.758214e+00	1.768529e-02	1.768529e-02
8.000000e+01	8.500000e+01	4.477880e+00	1.734835e-02	1.734835e-02
8.500000e+01	9.000000e+01	3.335290e-01	1.000183e-02	1.000183e-02
9.000000e+01	9.500000e+01	1.134786e-01	1.373380e-03	1.373380e-03
9.500000e+01	1.000000e+02	6.569844e-02	8.562969e-04	8.562969e-04
1.000000e+02	1.050000e+02	5.076548e-02	1.606563e-03	1.606563e-03
1.050000e+02	1.100000e+02	3.832740e-02	7.818678e-04	7.818678e-04
1.100000e+02	1.150000e+02	3.322966e-02	7.844149e-04	7.844149e-04
1.150000e+02	1.200000e+02	2.764576e-02	4.525524e-04	4.525524e-04
1.200000e+02	1.300000e+02	2.394711e-02	5.188321e-04	5.188321e-04
1.300000e+02	1.400000e+02	1.932162e-02	3.243322e-04	3.243322e-04
1.400000e+02	1.500000e+02	1.513838e-02	4.211068e-04	4.211068e-04
1.500000e+02	1.600000e+02	1.310701e-02	2.948718e-04	2.948718e-04
1.600000e+02	1.700000e+02	1.133913e-02	3.520470e-04	3.520470e-04
1.700000e+02	1.800000e+02	1.035687e-02	2.446130e-04	2.446130e-04
1.800000e+02	1.900000e+02	1.076344e-02	6.868522e-04	6.868522e-04
1.900000e+02	2.000000e+02	8.562820e-03	2.171738e-04	2.171738e-04
2.000000e+02	2.500000e+02	8.333160e-03	1.285894e-03	1.285894e-03
2.500000e+02	3.000000e+02	5.439794e-03	8.307890e-04	8.307890e-04
3.000000e+02	3.500000e+02	3.310308e-03	1.149389e-04	1.149389e-04
3.500000e+02	4.000000e+02	2.188984e-03	8.298448e-05	8.298448e-05
4.000000e+02	4.500000e+02	1.639696e-03	5.405937e-05	5.405937e-05
4.500000e+02	5.000000e+02	1.620337e-03	3.403734e-04	3.403734e-04
5.000000e+02	6.000000e+02	7.804398e-04	4.143424e-05	4.143424e-05
6.000000e+02	7.000000e+02	4.151945e-04	2.103621e-05	2.103621e-05
7.000000e+02	8.000000e+02	2.597809e-04	3.065325e-05	3.065325e-05
8.000000e+02	9.000000e+02	1.572384e-04	1.962856e-05	1.962856e-05
9.000000e+02	1.000000e+03	8.947751e-05	1.244902e-05	1.244902e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/1bex_M_JJw
LineColor=black
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/1bex_M_JJw
Scale=1
Title=bb4lj-sl ($ p_{{\rm T},j} > 1$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	8.539876e-05	2.888447e-06	2.888447e-06
1.500000e+01	2.000000e+01	2.021094e-03	2.465422e-05	2.465422e-05
2.000000e+01	2.500000e+01	5.932244e-03	5.064442e-05	5.064442e-05
2.500000e+01	3.000000e+01	9.902320e-03	1.180365e-04	1.180365e-04
3.000000e+01	3.500000e+01	1.337213e-02	8.383429e-05	8.383429e-05
3.500000e+01	4.000000e+01	1.728552e-02	1.431626e-04	1.431626e-04
4.000000e+01	4.500000e+01	2.115522e-02	1.169319e-04	1.169319e-04
4.500000e+01	5.000000e+01	2.760770e-02	1.745251e-04	1.745251e-04
5.000000e+01	5.500000e+01	3.667448e-02	2.509550e-04	2.509550e-04
5.500000e+01	6.000000e+01	5.288748e-02	2.454024e-04	2.454024e-04
6.000000e+01	6.500000e+01	8.239386e-02	3.219063e-04	3.219063e-04
6.500000e+01	7.000000e+01	1.479045e-01	5.215039e-04	5.215039e-04
7.000000e+01	7.500000e+01	3.480400e-01	8.222686e-04	8.222686e-04
7.500000e+01	8.000000e+01	2.753456e+00	2.762399e-03	2.762399e-03
8.000000e+01	8.500000e+01	4.523576e+00	4.027235e-03	4.027235e-03
8.500000e+01	9.000000e+01	3.213272e-01	1.116718e-03	1.116718e-03
9.000000e+01	9.500000e+01	1.167393e-01	8.268463e-04	8.268463e-04
9.500000e+01	1.000000e+02	6.599814e-02	3.073161e-04	3.073161e-04
1.000000e+02	1.050000e+02	4.825530e-02	8.287009e-04	8.287009e-04
1.050000e+02	1.100000e+02	3.707106e-02	2.082121e-04	2.082121e-04
1.100000e+02	1.150000e+02	3.124628e-02	1.812680e-04	1.812680e-04
1.150000e+02	1.200000e+02	2.719202e-02	1.852394e-04	1.852394e-04
1.200000e+02	1.300000e+02	2.264792e-02	1.029880e-04	1.029880e-04
1.300000e+02	1.400000e+02	1.791879e-02	1.139999e-04	1.139999e-04
1.400000e+02	1.500000e+02	1.423768e-02	6.064228e-05	6.064228e-05
1.500000e+02	1.600000e+02	1.233072e-02	8.297520e-05	8.297520e-05
1.600000e+02	1.700000e+02	1.087280e-02	8.236340e-05	8.236340e-05
1.700000e+02	1.800000e+02	9.756871e-03	5.720693e-05	5.720693e-05
1.800000e+02	1.900000e+02	8.923954e-03	5.601757e-05	5.601757e-05
1.900000e+02	2.000000e+02	8.483366e-03	9.974123e-05	9.974123e-05
2.000000e+02	2.500000e+02	6.576876e-03	2.959293e-05	2.959293e-05
2.500000e+02	3.000000e+02	4.481234e-03	3.226717e-05	3.226717e-05
3.000000e+02	3.500000e+02	3.091784e-03	1.391963e-05	1.391963e-05
3.500000e+02	4.000000e+02	2.221566e-03	1.496560e-05	1.496560e-05
4.000000e+02	4.500000e+02	1.591683e-03	1.171541e-05	1.171541e-05
4.500000e+02	5.000000e+02	1.187200e-03	1.317259e-05	1.317259e-05
5.000000e+02	6.000000e+02	7.530072e-04	6.946435e-06	6.946435e-06
6.000000e+02	7.000000e+02	4.259916e-04	5.063032e-06	5.063032e-06
7.000000e+02	8.000000e+02	2.465759e-04	4.343648e-06	4.343648e-06
8.000000e+02	9.000000e+02	1.511440e-04	4.370482e-06	4.370482e-06
9.000000e+02	1.000000e+03	9.181478e-05	2.662306e-06	2.662306e-06
# END HISTO1D



==> figures/loplots/1bex_PT_B1_qqp.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_PT_B1  //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_PT_B1  //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_PT_B1
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_PT_B1
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'$ at 13 TeV
LegendOrder=
RatioPlot1=1
LogY=1
YMax=10
LegendXPos=0.6
RatioPlot1YMax=3
RatioPlot1YLabel=1/lvqq'bb
RatioPlot1SameStyle=1
XMin=40
YMin=0.0000002
RatioPlot1YSize=5
RatioPlot1YMin=0.0002
RatioPlot1Error=1
RatioPlot1LogY=1
RatioPlot1ErrorBands=0
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_B1
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqq.yoda/ttsemi_dec/1bex_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_PT_B1
#XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
#XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
XMax=400
YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T},b_1}$ [pb/GeV]
XLabel=$p_{{\rm T},b_1}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2SameStyle=1
RatioPlot2YSize=5
RatioPlot2YMin=0.55
RatioPlot2Error=1
RatioPlot2ErrorBands=0
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_B1
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_PT_B1
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_PT_B1
RatioPlot2LegendXPos=0.2
# END PLOT

# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(180,0.2){$N_B = 1$}
\endpsclip
# END SPECIAL






# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_B1
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_B1
ScaledBy=5.87406875376117812e-11
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.859204e-02	1.503417e-05	1.503417e-05
4.000000e+01	6.000000e+01	6.696555e-02	2.265230e-05	2.265230e-05
6.000000e+01	8.000000e+01	5.942525e-02	1.916692e-05	1.916692e-05
8.000000e+01	1.000000e+02	4.369695e-02	1.714003e-05	1.714003e-05
1.000000e+02	1.200000e+02	3.134774e-02	2.282215e-05	2.282215e-05
1.200000e+02	1.400000e+02	2.077612e-02	1.502976e-05	1.502976e-05
1.400000e+02	1.600000e+02	1.085699e-02	9.587418e-06	9.587418e-06
1.600000e+02	1.800000e+02	5.879870e-03	1.252501e-05	1.252501e-05
1.800000e+02	2.000000e+02	3.245525e-03	3.816363e-06	3.816363e-06
2.000000e+02	2.200000e+02	1.792575e-03	2.584323e-06	2.584323e-06
2.200000e+02	2.400000e+02	9.966605e-04	2.078519e-06	2.078519e-06
2.400000e+02	2.600000e+02	5.499335e-04	1.406739e-06	1.406739e-06
2.600000e+02	2.800000e+02	3.023542e-04	1.494917e-06	1.494917e-06
2.800000e+02	3.000000e+02	1.699184e-04	7.426577e-07	7.426577e-07
3.000000e+02	3.200000e+02	1.026309e-04	7.299387e-07	7.299387e-07
3.200000e+02	3.400000e+02	6.423145e-05	1.099775e-06	1.099775e-06
3.400000e+02	3.600000e+02	4.239829e-05	1.529262e-06	1.529262e-06
3.600000e+02	3.800000e+02	2.681815e-05	3.963550e-07	3.963550e-07
3.800000e+02	4.000000e+02	1.744682e-05	2.707894e-07	2.707894e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_PT_B1
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_PT_B1
Scale=6
ScaledBy=4.98841944660993763e-10
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.394775e-03	6.030371e-06	6.030371e-06
4.000000e+01	6.000000e+01	1.106607e-02	5.842116e-06	5.842116e-06
6.000000e+01	8.000000e+01	9.827240e-03	5.356648e-06	5.356648e-06
8.000000e+01	1.000000e+02	7.229315e-03	6.070010e-06	6.070010e-06
1.000000e+02	1.200000e+02	5.187545e-03	3.691096e-06	3.691096e-06
1.200000e+02	1.400000e+02	3.444590e-03	2.554442e-06	2.554442e-06
1.400000e+02	1.600000e+02	1.795792e-03	1.939766e-06	1.939766e-06
1.600000e+02	1.800000e+02	9.708760e-04	1.352195e-06	1.352195e-06
1.800000e+02	2.000000e+02	5.380430e-04	1.094789e-06	1.094789e-06
2.000000e+02	2.200000e+02	2.957607e-04	8.145958e-07	8.145958e-07
2.200000e+02	2.400000e+02	1.640962e-04	5.289412e-07	5.289412e-07
2.400000e+02	2.600000e+02	8.922155e-05	4.144301e-07	4.144301e-07
2.600000e+02	2.800000e+02	4.969570e-05	4.533112e-07	4.533112e-07
2.800000e+02	3.000000e+02	2.765052e-05	2.360744e-07	2.360744e-07
3.000000e+02	3.200000e+02	1.670453e-05	2.064521e-07	2.064521e-07
3.200000e+02	3.400000e+02	1.040833e-05	2.810408e-07	2.810408e-07
3.400000e+02	3.600000e+02	6.785540e-06	2.874671e-07	2.874671e-07
3.600000e+02	3.800000e+02	4.247012e-06	1.265965e-07	1.265965e-07
3.800000e+02	4.000000e+02	2.933884e-06	1.425915e-07	1.425915e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_PT_B1
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_PT_B1
ScaledBy=1.59330700419001828e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.409478e-04	1.749259e-06	1.749259e-06
4.000000e+01	6.000000e+01	4.976084e-04	2.981359e-06	2.981359e-06
6.000000e+01	8.000000e+01	5.052965e-04	3.373233e-06	3.373233e-06
8.000000e+01	1.000000e+02	3.831764e-04	2.885513e-06	2.885513e-06
1.000000e+02	1.200000e+02	2.167930e-04	2.992594e-06	2.992594e-06
1.200000e+02	1.400000e+02	1.126427e-04	1.940439e-06	1.940439e-06
1.400000e+02	1.600000e+02	6.062610e-05	9.883560e-07	9.883560e-07
1.600000e+02	1.800000e+02	3.533412e-05	1.002187e-06	1.002187e-06
1.800000e+02	2.000000e+02	2.045058e-05	4.488487e-07	4.488487e-07
2.000000e+02	2.200000e+02	1.331673e-05	3.583773e-07	3.583773e-07
2.200000e+02	2.400000e+02	8.369295e-06	3.007304e-07	3.007304e-07
2.400000e+02	2.600000e+02	6.393160e-06	4.242841e-07	4.242841e-07
2.600000e+02	2.800000e+02	4.448956e-06	3.897635e-07	3.897635e-07
2.800000e+02	3.000000e+02	2.573138e-06	9.723874e-08	9.723874e-08
3.000000e+02	3.200000e+02	2.158485e-06	3.927621e-07	3.927621e-07
3.200000e+02	3.400000e+02	1.487360e-06	1.371380e-07	1.371380e-07
3.400000e+02	3.600000e+02	9.303945e-07	8.236597e-08	8.236597e-08
3.600000e+02	3.800000e+02	1.013995e-06	2.554214e-07	2.554214e-07
3.800000e+02	4.000000e+02	6.455915e-07	8.464699e-08	8.464699e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_PT_B1
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_PT_B1
ScaledBy=2.58510262806765411e-10
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.338607e-06	1.193336e-08	1.193336e-08
4.000000e+01	6.000000e+01	4.262808e-06	1.115071e-08	1.115071e-08
6.000000e+01	8.000000e+01	3.909515e-06	9.401505e-09	9.401505e-09
8.000000e+01	1.000000e+02	2.662375e-06	6.674865e-09	6.674865e-09
1.000000e+02	1.200000e+02	1.702656e-06	5.146572e-09	5.146572e-09
1.200000e+02	1.400000e+02	1.104730e-06	3.917752e-09	3.917752e-09
1.400000e+02	1.600000e+02	7.600145e-07	8.477340e-09	8.477340e-09
1.600000e+02	1.800000e+02	5.180120e-07	2.891600e-09	2.891600e-09
1.800000e+02	2.000000e+02	3.718913e-07	4.875711e-09	4.875711e-09
2.000000e+02	2.200000e+02	2.652154e-07	2.094052e-09	2.094052e-09
2.200000e+02	2.400000e+02	1.914391e-07	1.132764e-09	1.132764e-09
2.400000e+02	2.600000e+02	1.437424e-07	1.504578e-09	1.504578e-09
2.600000e+02	2.800000e+02	1.072232e-07	9.745539e-10	9.745539e-10
2.800000e+02	3.000000e+02	8.238605e-08	1.446349e-09	1.446349e-09
3.000000e+02	3.200000e+02	6.106125e-08	6.448864e-10	6.448864e-10
3.200000e+02	3.400000e+02	4.731412e-08	4.975217e-10	4.975217e-10
3.400000e+02	3.600000e+02	3.738830e-08	4.946127e-10	4.946127e-10
3.600000e+02	3.800000e+02	2.914314e-08	4.484667e-10	4.484667e-10
3.800000e+02	4.000000e+02	2.298455e-08	3.035670e-10	3.035670e-10
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_PT_B1
LineColor=orange
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_PT_B1
ScaledBy=7.65392214233844041e-10
Title=lvqq' (VBF)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.239385e-06	7.276369e-08	7.276369e-08
4.000000e+01	6.000000e+01	8.131345e-06	9.198185e-08	9.198185e-08
6.000000e+01	8.000000e+01	7.000470e-06	7.529475e-08	7.529475e-08
8.000000e+01	1.000000e+02	6.212755e-06	1.560638e-07	1.560638e-07
1.000000e+02	1.200000e+02	5.018925e-06	7.510434e-08	7.510434e-08
1.200000e+02	1.400000e+02	4.011604e-06	6.472106e-08	6.472106e-08
1.400000e+02	1.600000e+02	3.337705e-06	4.668806e-08	4.668806e-08
1.600000e+02	1.800000e+02	2.675876e-06	4.043619e-08	4.043619e-08
1.800000e+02	2.000000e+02	2.164973e-06	3.749643e-08	3.749643e-08
2.000000e+02	2.200000e+02	1.755194e-06	4.063585e-08	4.063585e-08
2.200000e+02	2.400000e+02	1.436816e-06	3.111815e-08	3.111815e-08
2.400000e+02	2.600000e+02	1.108150e-06	2.034664e-08	2.034664e-08
2.600000e+02	2.800000e+02	9.520675e-07	2.721665e-08	2.721665e-08
2.800000e+02	3.000000e+02	7.919660e-07	1.898158e-08	1.898158e-08
3.000000e+02	3.200000e+02	6.499315e-07	2.005494e-08	2.005494e-08
3.200000e+02	3.400000e+02	5.406910e-07	1.560107e-08	1.560107e-08
3.400000e+02	3.600000e+02	4.677781e-07	2.095607e-08	2.095607e-08
3.600000e+02	3.800000e+02	3.764654e-07	1.569377e-08	1.569377e-08
3.800000e+02	4.000000e+02	2.929248e-07	8.765826e-09	8.765826e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_PT_B1
LineColor=magenta
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_PT_B1
Title=bb4l-sl + tqq'b + VBF
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.861917e-02	1.487473e-05	1.487473e-05
4.000000e+01	6.000000e+01	6.690640e-02	1.461776e-05	1.461776e-05
6.000000e+01	8.000000e+01	5.947965e-02	1.354793e-05	1.354793e-05
8.000000e+01	1.000000e+02	4.376794e-02	1.514664e-05	1.514664e-05
1.000000e+02	1.200000e+02	3.134879e-02	9.523992e-06	9.523992e-06
1.200000e+02	1.400000e+02	2.078530e-02	6.551378e-06	6.551378e-06
1.400000e+02	1.600000e+02	1.083947e-02	4.853376e-06	4.853376e-06
1.600000e+02	1.800000e+02	5.863785e-03	3.460725e-06	3.460725e-06
1.800000e+02	2.000000e+02	3.251246e-03	2.719241e-06	2.719241e-06
2.000000e+02	2.200000e+02	1.789901e-03	2.027680e-06	2.027680e-06
2.200000e+02	2.400000e+02	9.945750e-04	1.330444e-06	1.330444e-06
2.400000e+02	2.600000e+02	5.429745e-04	1.100430e-06	1.100430e-06
2.600000e+02	2.800000e+02	3.036825e-04	1.177117e-06	1.177117e-06
2.800000e+02	3.000000e+02	1.693506e-04	5.866894e-07	5.866894e-07
3.000000e+02	3.200000e+02	1.030967e-04	6.406241e-07	6.406241e-07
3.200000e+02	3.400000e+02	6.452535e-05	7.021068e-07	7.021068e-07
3.400000e+02	3.600000e+02	4.214880e-05	7.092584e-07	7.092584e-07
3.600000e+02	3.800000e+02	2.690167e-05	4.020531e-07	4.020531e-07
3.800000e+02	4.000000e+02	1.856480e-05	3.594942e-07	3.594942e-07
# END HISTO1D



==> figures/loplots/1bex_PT_J1_qqp.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_PT_J1  //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_PT_J1  //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_PT_J1
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_PT_J1
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'$ at 13 TeV
LegendOrder=
RatioPlot1=1
LogX=0
LogY=1
YMax=10
LegendXPos=0.6
RatioPlot1YMax=3
RatioPlot1YLabel=1/lvqq'bb
RatioPlot1SameStyle=1
XMin=40
YMin=0.0000002
RatioPlot1YSize=5
RatioPlot1YMin=0.0002
RatioPlot1Error=1
RatioPlot1LogY=1
RatioPlot1ErrorBands=0
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_J1
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqq.yoda/ttsemi_dec/1bex_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_PT_J1
#XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
#XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
XMax=400
YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T},j_1}$ [pb/GeV]
XLabel=$p_{{\rm T},j_1}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2SameStyle=1
RatioPlot2YSize=5
RatioPlot2YMin=0.55
RatioPlot2Error=1
RatioPlot2ErrorBands=0
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_J1
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_PT_J1
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_PT_J1
RatioPlot2LegendXPos=0.2
# END PLOT


# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(180,0.2){$N_B = 1$}
\endpsclip
# END SPECIAL





# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_J1
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_J1
ScaledBy=5.87406875376117812e-11
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.139534e-02	9.605385e-06	9.605385e-06
4.000000e+01	6.000000e+01	7.622125e-02	1.965067e-05	1.965067e-05
6.000000e+01	8.000000e+01	6.624755e-02	2.058398e-05	2.058398e-05
8.000000e+01	1.000000e+02	4.513639e-02	1.512305e-05	1.512305e-05
1.000000e+02	1.200000e+02	3.021245e-02	1.228052e-05	1.228052e-05
1.200000e+02	1.400000e+02	2.000504e-02	1.172994e-05	1.172994e-05
1.400000e+02	1.600000e+02	1.319066e-02	1.364081e-05	1.364081e-05
1.600000e+02	1.800000e+02	8.461995e-03	7.940121e-06	7.940121e-06
1.800000e+02	2.000000e+02	5.279590e-03	5.654965e-06	5.654965e-06
2.000000e+02	2.200000e+02	3.327308e-03	2.502618e-05	2.502618e-05
2.200000e+02	2.400000e+02	2.032131e-03	4.289893e-06	4.289893e-06
2.400000e+02	2.600000e+02	1.252379e-03	7.958720e-06	7.958720e-06
2.600000e+02	2.800000e+02	7.775920e-04	2.550604e-06	2.550604e-06
2.800000e+02	3.000000e+02	4.818686e-04	1.813170e-06	1.813170e-06
3.000000e+02	3.200000e+02	3.063586e-04	2.301628e-06	2.301628e-06
3.200000e+02	3.400000e+02	1.958795e-04	1.573201e-06	1.573201e-06
3.400000e+02	3.600000e+02	1.249968e-04	1.313181e-06	1.313181e-06
3.600000e+02	3.800000e+02	8.163365e-05	9.362736e-07	9.362736e-07
3.800000e+02	4.000000e+02	5.238045e-05	4.980760e-07	4.980760e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_PT_J1
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_PT_J1
Scale=6
ScaledBy=4.98841944660993763e-10
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.872723e-03	2.762201e-06	2.762201e-06
4.000000e+01	6.000000e+01	1.263801e-02	7.054867e-06	7.054867e-06
6.000000e+01	8.000000e+01	1.096748e-02	6.147174e-06	6.147174e-06
8.000000e+01	1.000000e+02	7.473775e-03	5.385471e-06	5.385471e-06
1.000000e+02	1.200000e+02	4.997516e-03	4.348044e-06	4.348044e-06
1.200000e+02	1.400000e+02	3.307630e-03	2.614978e-06	2.614978e-06
1.400000e+02	1.600000e+02	2.179273e-03	2.181731e-06	2.181731e-06
1.600000e+02	1.800000e+02	1.398352e-03	2.414910e-06	2.414910e-06
1.800000e+02	2.000000e+02	8.703380e-04	1.238692e-06	1.238692e-06
2.000000e+02	2.200000e+02	5.402665e-04	1.056935e-06	1.056935e-06
2.200000e+02	2.400000e+02	3.336606e-04	7.441349e-07	7.441349e-07
2.400000e+02	2.600000e+02	2.044177e-04	6.265944e-07	6.265944e-07
2.600000e+02	2.800000e+02	1.265405e-04	4.391777e-07	4.391777e-07
2.800000e+02	3.000000e+02	7.888875e-05	3.627254e-07	3.627254e-07
3.000000e+02	3.200000e+02	4.941733e-05	2.572527e-07	2.572527e-07
3.200000e+02	3.400000e+02	3.171665e-05	2.096650e-07	2.096650e-07
3.400000e+02	3.600000e+02	2.018449e-05	2.072953e-07	2.072953e-07
3.600000e+02	3.800000e+02	1.287754e-05	1.155564e-07	1.155564e-07
3.800000e+02	4.000000e+02	8.370230e-06	1.068723e-07	1.068723e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_PT_J1
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_PT_J1
ScaledBy=1.59330700419001828e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.592983e-04	2.183062e-06	2.183062e-06
4.000000e+01	6.000000e+01	4.151027e-04	3.197555e-06	3.197555e-06
6.000000e+01	8.000000e+01	4.077225e-04	3.972910e-06	3.972910e-06
8.000000e+01	1.000000e+02	3.146422e-04	2.533590e-06	2.533590e-06
1.000000e+02	1.200000e+02	2.317110e-04	2.032870e-06	2.032870e-06
1.200000e+02	1.400000e+02	1.665792e-04	1.514548e-06	1.514548e-06
1.400000e+02	1.600000e+02	1.181554e-04	1.207107e-06	1.207107e-06
1.600000e+02	1.800000e+02	8.205320e-05	9.453740e-07	9.453740e-07
1.800000e+02	2.000000e+02	5.955395e-05	7.400382e-07	7.400382e-07
2.000000e+02	2.200000e+02	4.463549e-05	1.138102e-06	1.138102e-06
2.200000e+02	2.400000e+02	3.023814e-05	6.457662e-07	6.457662e-07
2.400000e+02	2.600000e+02	2.187259e-05	3.665226e-07	3.665226e-07
2.600000e+02	2.800000e+02	1.643989e-05	6.022406e-07	6.022406e-07
2.800000e+02	3.000000e+02	1.196647e-05	3.146260e-07	3.146260e-07
3.000000e+02	3.200000e+02	9.012480e-06	2.450842e-07	2.450842e-07
3.200000e+02	3.400000e+02	6.943535e-06	2.610092e-07	2.610092e-07
3.400000e+02	3.600000e+02	4.950588e-06	3.193735e-07	3.193735e-07
3.600000e+02	3.800000e+02	3.880050e-06	1.870714e-07	1.870714e-07
3.800000e+02	4.000000e+02	2.675366e-06	7.665892e-08	7.665892e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_PT_J1
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_PT_J1
ScaledBy=2.58510262806765411e-10
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.385828e-06	6.685811e-09	6.685811e-09
4.000000e+01	6.000000e+01	3.152233e-06	8.217570e-09	8.217570e-09
6.000000e+01	8.000000e+01	2.930790e-06	6.959896e-09	6.959896e-09
8.000000e+01	1.000000e+02	2.380368e-06	9.511805e-09	9.511805e-09
1.000000e+02	1.200000e+02	1.850021e-06	4.822495e-09	4.822495e-09
1.200000e+02	1.400000e+02	1.443769e-06	5.114993e-09	5.114993e-09
1.400000e+02	1.600000e+02	1.117786e-06	4.457896e-09	4.457896e-09
1.600000e+02	1.800000e+02	8.789290e-07	4.578699e-09	4.578699e-09
1.800000e+02	2.000000e+02	6.895125e-07	6.995095e-09	6.995095e-09
2.000000e+02	2.200000e+02	5.458010e-07	4.962467e-09	4.962467e-09
2.200000e+02	2.400000e+02	4.336460e-07	5.956643e-09	5.956643e-09
2.400000e+02	2.600000e+02	3.450774e-07	6.419644e-09	6.419644e-09
2.600000e+02	2.800000e+02	2.733344e-07	2.037028e-09	2.037028e-09
2.800000e+02	3.000000e+02	2.174757e-07	1.609629e-09	1.609629e-09
3.000000e+02	3.200000e+02	1.818825e-07	1.932241e-09	1.932241e-09
3.200000e+02	3.400000e+02	1.485170e-07	3.811280e-09	3.811280e-09
3.400000e+02	3.600000e+02	1.206512e-07	1.620601e-09	1.620601e-09
3.600000e+02	3.800000e+02	1.005616e-07	5.002727e-09	5.002727e-09
3.800000e+02	4.000000e+02	8.018205e-08	7.398681e-10	7.398681e-10
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_PT_J1
LineColor=orange
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_PT_J1
ScaledBy=7.65392214233844041e-10
Title=lvqq' (VBF)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.741170e-06	7.053481e-08	7.053481e-08
4.000000e+01	6.000000e+01	7.794520e-06	1.514564e-07	1.514564e-07
6.000000e+01	8.000000e+01	8.396350e-06	9.745753e-08	9.745753e-08
8.000000e+01	1.000000e+02	7.409695e-06	9.662806e-08	9.662806e-08
1.000000e+02	1.200000e+02	6.045620e-06	6.791681e-08	6.791681e-08
1.200000e+02	1.400000e+02	4.866668e-06	5.770102e-08	5.770102e-08
1.400000e+02	1.600000e+02	3.770222e-06	4.780356e-08	4.780356e-08
1.600000e+02	1.800000e+02	3.039633e-06	5.719585e-08	5.719585e-08
1.800000e+02	2.000000e+02	2.275472e-06	3.429024e-08	3.429024e-08
2.000000e+02	2.200000e+02	1.841188e-06	2.807250e-08	2.807250e-08
2.200000e+02	2.400000e+02	1.428495e-06	2.343770e-08	2.343770e-08
2.400000e+02	2.600000e+02	1.225512e-06	3.806775e-08	3.806775e-08
2.600000e+02	2.800000e+02	9.299535e-07	2.397533e-08	2.397533e-08
2.800000e+02	3.000000e+02	7.384165e-07	1.680965e-08	1.680965e-08
3.000000e+02	3.200000e+02	5.896895e-07	1.457672e-08	1.457672e-08
3.200000e+02	3.400000e+02	4.842930e-07	1.361954e-08	1.361954e-08
3.400000e+02	3.600000e+02	4.207675e-07	1.354565e-08	1.354565e-08
3.600000e+02	3.800000e+02	3.308897e-07	1.053093e-08	1.053093e-08
3.800000e+02	4.000000e+02	2.618947e-07	6.551403e-09	6.551403e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_PT_J1
LineColor=magenta
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_PT_J1
Title=bb4l-sl + tqq'b + VBF
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.139977e-02	7.109803e-06	7.109803e-06
4.000000e+01	6.000000e+01	7.625410e-02	1.757482e-05	1.757482e-05
6.000000e+01	8.000000e+01	6.622395e-02	1.557306e-05	1.557306e-05
8.000000e+01	1.000000e+02	4.516708e-02	1.343310e-05	1.343310e-05
1.000000e+02	1.200000e+02	3.022471e-02	1.084298e-05	1.084298e-05
1.200000e+02	1.400000e+02	2.001866e-02	6.582241e-06	6.582241e-06
1.400000e+02	1.600000e+02	1.319868e-02	5.478971e-06	5.478971e-06
1.600000e+02	1.800000e+02	8.476080e-03	5.990641e-06	5.990641e-06
1.800000e+02	2.000000e+02	5.284545e-03	3.123304e-06	3.123304e-06
2.000000e+02	2.200000e+02	3.288622e-03	2.828208e-06	2.828208e-06
2.200000e+02	2.400000e+02	2.034063e-03	1.933913e-06	1.933913e-06
2.400000e+02	2.600000e+02	1.249949e-03	1.578465e-06	1.578465e-06
2.600000e+02	2.800000e+02	7.768860e-04	1.233100e-06	1.233100e-06
2.800000e+02	3.000000e+02	4.862549e-04	9.427052e-07	9.427052e-07
3.000000e+02	3.200000e+02	3.062881e-04	6.762812e-07	6.762812e-07
3.200000e+02	3.400000e+02	1.978763e-04	5.762658e-07	5.762658e-07
3.400000e+02	3.600000e+02	1.265989e-04	6.000112e-07	6.000112e-07
3.600000e+02	3.800000e+02	8.157675e-05	3.394870e-07	3.394870e-07
3.800000e+02	4.000000e+02	5.323880e-05	2.728555e-07	2.728555e-07
# END HISTO1D



==> figures/loplots/1bex_PT_J2_qqp.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_PT_J2  //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_PT_J2  //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_PT_J2
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_PT_J2
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'$ at 13 TeV
LegendOrder=
RatioPlot1=1
LogX=0
LogY=1
YMax=10
LegendXPos=0.6
RatioPlot1YMax=3
RatioPlot1YLabel=1/lvqq'bb
RatioPlot1SameStyle=1
XMin=40
YMin=0.0000002
RatioPlot1YSize=5
RatioPlot1YMin=0.0002
RatioPlot1Error=1
RatioPlot1LogY=1
RatioPlot1ErrorBands=0
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_J2
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqq.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_PT_J2
#XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
#XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
XMax=400
YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T},j_2}$ [pb/GeV]
XLabel=$p_{{\rm T},j_2}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2SameStyle=1
RatioPlot2YSize=5
RatioPlot2YMin=0.55
RatioPlot2Error=1
RatioPlot2ErrorBands=0
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_J2
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_PT_J2
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_PT_J2
RatioPlot2LegendXPos=0.2
# END PLOT


# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(180,0.2){$N_B = 1$}
\endpsclip
# END SPECIAL





# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_J2
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/1bex_PT_J2
ScaledBy=5.87406875376117812e-11
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.398460e-01	3.282488e-05	3.282488e-05
4.000000e+01	6.000000e+01	8.830375e-02	2.053939e-05	2.053939e-05
6.000000e+01	8.000000e+01	3.403605e-02	2.346932e-05	2.346932e-05
8.000000e+01	1.000000e+02	1.408591e-02	1.000878e-05	1.000878e-05
1.000000e+02	1.200000e+02	5.872565e-03	6.972440e-06	6.972440e-06
1.200000e+02	1.400000e+02	2.170794e-03	1.218893e-05	1.218893e-05
1.400000e+02	1.600000e+02	5.125880e-04	3.637098e-06	3.637098e-06
1.600000e+02	1.800000e+02	4.130884e-05	8.109262e-06	8.109262e-06
1.800000e+02	2.000000e+02	1.060124e-05	1.644943e-06	1.644943e-06
2.000000e+02	2.200000e+02	4.242660e-06	7.725671e-07	7.725671e-07
2.200000e+02	2.400000e+02	3.246287e-06	6.720352e-07	6.720352e-07
2.400000e+02	2.600000e+02	2.118541e-06	5.240031e-07	5.240031e-07
2.600000e+02	2.800000e+02	1.072849e-06	4.065266e-07	4.065266e-07
2.800000e+02	3.000000e+02	7.911670e-07	3.432168e-07	3.432168e-07
3.000000e+02	3.200000e+02	1.716984e-06	1.422001e-06	1.422001e-06
3.200000e+02	3.400000e+02	4.218324e-07	1.816323e-07	1.816323e-07
3.400000e+02	3.600000e+02	5.169370e-07	1.478311e-07	1.478311e-07
3.600000e+02	3.800000e+02	2.633258e-07	1.078086e-07	1.078086e-07
3.800000e+02	4.000000e+02	8.560630e-08	2.529886e-08	2.529886e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_PT_J2
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/1bex_PT_J2
Scale=6
ScaledBy=4.98841944660993763e-10
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.313687e-02	9.094423e-06	9.094423e-06
4.000000e+01	6.000000e+01	1.462036e-02	7.679212e-06	7.679212e-06
6.000000e+01	8.000000e+01	5.630310e-03	3.882688e-06	3.882688e-06
8.000000e+01	1.000000e+02	2.330237e-03	2.261773e-06	2.261773e-06
1.000000e+02	1.200000e+02	9.692505e-04	1.391334e-06	1.391334e-06
1.200000e+02	1.400000e+02	3.554404e-04	8.518456e-07	8.518456e-07
1.400000e+02	1.600000e+02	8.157235e-05	3.418130e-07	3.418130e-07
1.600000e+02	1.800000e+02	3.588495e-06	7.666598e-08	7.666598e-08
1.800000e+02	2.000000e+02	5.993075e-07	6.669408e-08	6.669408e-08
2.000000e+02	2.200000e+02	1.353584e-07	1.764052e-08	1.764052e-08
2.200000e+02	2.400000e+02	3.881006e-08	6.659153e-09	6.659153e-09
2.400000e+02	2.600000e+02	2.515044e-08	1.104750e-08	1.104750e-08
2.600000e+02	2.800000e+02	4.544328e-09	1.525713e-09	1.525713e-09
2.800000e+02	3.000000e+02	5.292980e-09	2.397990e-09	2.397990e-09
3.000000e+02	3.200000e+02	7.614080e-09	3.715670e-09	3.715670e-09
3.200000e+02	3.400000e+02	1.386208e-09	9.942987e-10	9.942987e-10
3.400000e+02	3.600000e+02	1.265863e-10	9.878307e-11	9.878307e-11
3.600000e+02	3.800000e+02	1.369034e-09	1.021540e-09	1.021540e-09
3.800000e+02	4.000000e+02	2.262657e-12	1.887106e-12	1.887106e-12
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_PT_J2
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/1bex_PT_J2
ScaledBy=1.59330700419001828e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.067394e-03	5.722836e-06	5.722836e-06
4.000000e+01	6.000000e+01	5.859360e-04	3.387161e-06	3.387161e-06
6.000000e+01	8.000000e+01	2.349297e-04	1.801079e-06	1.801079e-06
8.000000e+01	1.000000e+02	1.067545e-04	9.045180e-07	9.045180e-07
1.000000e+02	1.200000e+02	5.283240e-05	7.125461e-07	7.125461e-07
1.200000e+02	1.400000e+02	2.831362e-05	4.255264e-07	4.255264e-07
1.400000e+02	1.600000e+02	1.561083e-05	2.602349e-07	2.602349e-07
1.600000e+02	1.800000e+02	9.520870e-06	2.391527e-07	2.391527e-07
1.800000e+02	2.000000e+02	5.586220e-06	1.443309e-07	1.443309e-07
2.000000e+02	2.200000e+02	3.368716e-06	7.296624e-08	7.296624e-08
2.200000e+02	2.400000e+02	2.299517e-06	7.777919e-08	7.777919e-08
2.400000e+02	2.600000e+02	1.558355e-06	7.012115e-08	7.012115e-08
2.600000e+02	2.800000e+02	1.046811e-06	3.682524e-08	3.682524e-08
2.800000e+02	3.000000e+02	6.894650e-07	3.223626e-08	3.223626e-08
3.000000e+02	3.200000e+02	5.404825e-07	2.634626e-08	2.634626e-08
3.200000e+02	3.400000e+02	3.532300e-07	2.110754e-08	2.110754e-08
3.400000e+02	3.600000e+02	2.541548e-07	1.527274e-08	1.527274e-08
3.600000e+02	3.800000e+02	2.022939e-07	1.431847e-08	1.431847e-08
3.800000e+02	4.000000e+02	1.388791e-07	1.055100e-08	1.055100e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_PT_J2
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/1bex_PT_J2
ScaledBy=2.58510262806765411e-10
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.869660e-06	1.364682e-08	1.364682e-08
4.000000e+01	6.000000e+01	4.788168e-06	1.005639e-08	1.005639e-08
6.000000e+01	8.000000e+01	2.324974e-06	1.090219e-08	1.090219e-08
8.000000e+01	1.000000e+02	1.260285e-06	4.854539e-09	4.854539e-09
1.000000e+02	1.200000e+02	7.545835e-07	4.091763e-09	4.091763e-09
1.200000e+02	1.400000e+02	4.860515e-07	5.859373e-09	5.859373e-09
1.400000e+02	1.600000e+02	3.209165e-07	3.011141e-09	3.011141e-09
1.600000e+02	1.800000e+02	2.197257e-07	1.728510e-09	1.728510e-09
1.800000e+02	2.000000e+02	1.600771e-07	4.229007e-09	4.229007e-09
2.000000e+02	2.200000e+02	1.214292e-07	6.386333e-09	6.386333e-09
2.200000e+02	2.400000e+02	8.495220e-08	1.282910e-09	1.282910e-09
2.400000e+02	2.600000e+02	6.527080e-08	1.320975e-09	1.320975e-09
2.600000e+02	2.800000e+02	5.057535e-08	1.018723e-09	1.018723e-09
2.800000e+02	3.000000e+02	3.904087e-08	9.206621e-10	9.206621e-10
3.000000e+02	3.200000e+02	3.014527e-08	7.222631e-10	7.222631e-10
3.200000e+02	3.400000e+02	2.454270e-08	6.933603e-10	6.933603e-10
3.400000e+02	3.600000e+02	1.987506e-08	6.092348e-10	6.092348e-10
3.600000e+02	3.800000e+02	1.627209e-08	6.379600e-10	6.379600e-10
3.800000e+02	4.000000e+02	1.375130e-08	9.898149e-10	9.898149e-10
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_PT_J2
LineColor=orange
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/1bex_PT_J2
ScaledBy=7.65392214233844041e-10
Title=lvqq' (VBF)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.221131e-05	2.131671e-07	2.131671e-07
4.000000e+01	6.000000e+01	1.402742e-05	9.696726e-08	9.696726e-08
6.000000e+01	8.000000e+01	7.073225e-06	6.621880e-08	6.621880e-08
8.000000e+01	1.000000e+02	3.997151e-06	4.727666e-08	4.727666e-08
1.000000e+02	1.200000e+02	2.494497e-06	3.552611e-08	3.552611e-08
1.200000e+02	1.400000e+02	1.634147e-06	2.954846e-08	2.954846e-08
1.400000e+02	1.600000e+02	1.055986e-06	1.692011e-08	1.692011e-08
1.600000e+02	1.800000e+02	8.117630e-07	2.063521e-08	2.063521e-08
1.800000e+02	2.000000e+02	5.875190e-07	1.444873e-08	1.444873e-08
2.000000e+02	2.200000e+02	4.918191e-07	3.166943e-08	3.166943e-08
2.200000e+02	2.400000e+02	3.339277e-07	9.835257e-09	9.835257e-09
2.400000e+02	2.600000e+02	2.557582e-07	8.855937e-09	8.855937e-09
2.600000e+02	2.800000e+02	2.011628e-07	1.220383e-08	1.220383e-08
2.800000e+02	3.000000e+02	1.573499e-07	5.871424e-09	5.871424e-09
3.000000e+02	3.200000e+02	1.322271e-07	5.779135e-09	5.779135e-09
3.200000e+02	3.400000e+02	1.171306e-07	8.185286e-09	8.185286e-09
3.400000e+02	3.600000e+02	8.175795e-08	4.084363e-09	4.084363e-09
3.600000e+02	3.800000e+02	7.801140e-08	6.913872e-09	6.913872e-09
3.800000e+02	4.000000e+02	5.580685e-08	4.070484e-09	4.070484e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_PT_J2
LineColor=magenta
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/1bex_PT_J2
Title=bb4l-sl + tqq'b + VBF
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.399187e-01	2.300104e-05	2.300104e-05
4.000000e+01	6.000000e+01	8.832690e-02	1.911293e-05	1.911293e-05
6.000000e+01	8.000000e+01	3.402619e-02	9.679876e-06	9.679876e-06
8.000000e+01	1.000000e+02	1.409344e-02	5.613742e-06	5.613742e-06
1.000000e+02	1.200000e+02	5.871585e-03	3.481933e-06	3.481933e-06
1.200000e+02	1.400000e+02	2.163077e-03	2.129748e-06	2.129748e-06
1.400000e+02	1.600000e+02	5.064220e-04	8.769460e-07	8.769460e-07
1.600000e+02	1.800000e+02	3.208332e-05	3.047767e-07	3.047767e-07
1.800000e+02	2.000000e+02	9.929660e-06	2.185101e-07	2.185101e-07
2.000000e+02	2.200000e+02	4.794114e-06	9.074656e-08	9.074656e-08
2.200000e+02	2.400000e+02	2.951258e-06	8.008775e-08	8.008775e-08
2.400000e+02	2.600000e+02	2.030287e-06	7.569300e-08	7.569300e-08
2.600000e+02	2.800000e+02	1.325815e-06	3.898765e-08	3.898765e-08
2.800000e+02	3.000000e+02	9.176135e-07	3.330165e-08	3.330165e-08
3.000000e+02	3.200000e+02	7.485395e-07	2.847600e-08	2.847600e-08
3.200000e+02	3.400000e+02	5.032205e-07	2.278025e-08	2.278025e-08
3.400000e+02	3.600000e+02	3.565473e-07	1.582304e-08	1.582304e-08
3.600000e+02	3.800000e+02	3.047916e-07	1.610865e-08	1.610865e-08
3.800000e+02	4.000000e+02	2.084508e-07	1.135219e-08	1.135219e-08
# END HISTO1D



==> figures/loplots/1bex_PT_J2_qqpj.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/1bex_PT_J2
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/1bex_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/1bex_PT_J2 
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'j$ at 13 TeV
LegendOrder=
LegendXPos=0.51
RatioPlot1=1
LogX=1
LogY=1
YMax=800
YMin=0.0000008
RatioPlot1YMax=1.35
RatioPlot1YLabel=Ratio
RatioPlot1SameStyle=1
XMin=40
RatioPlot1YSize=3
RatioPlot1YMin=0.65
RatioPlot1Error=1
RatioPlot1ErrorBands=0
#LegendXPos=0.05
#LegendYPos=0.90
#RatioPlotLogY=1
RatioPlot1YLabel=1/lvqq'bb
XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/1bex_PT_J2
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/1bex_PT_J2  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/1bex_PT_J2
RatioPlot1Legend=1
RatioPlot1LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/1bex_PT_J2
RatioPlot1LegendXPos=0.45
RatioPlot1LegendYPos=0.85
XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
#XMax=1000
YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T},j_2}$ [pb/GeV]
XLabel=$p_{{\rm T},j_2}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=Ratio
RatioPlot2SameStyle=1
XMin=40
RatioPlot2YSize=3
RatioPlot2YMin=0.65
RatioPlot2Error=1
RatioPlot2ErrorBands=0
#RatioPlotLogY=1
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/1bex_PT_J2
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/1bex_PT_J2  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/1bex_PT_J2_ratio
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/1bex_PT_J2_ratio
RatioPlot2LegendXPos=0.45
RatioPlot2LegendYPos=0.85
RatioPlot3=1
RatioPlot3YMax=1.35
RatioPlot3YLabel=Ratio
RatioPlot3SameStyle=1
RatioPlot3YSize=3
RatioPlot3YMin=0.65
RatioPlot3Error=1
RatioPlot3ErrorBands=0
#RatioPlotLogY=1
RatioPlot3YLabel=1/lvqq'bb
RatioPlot3Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/1bex_PT_J2
RatioPlot3DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/1bex_PT_J2  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/1bex_PT_J2
RatioPlot3Legend=1
RatioPlot3LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/1bex_PT_J2
RatioPlot3LegendXPos=0.45
RatioPlot3LegendYPos=0.85
RatioPlot4=1
RatioPlot4YMax=1.35
RatioPlot4YLabel=Ratio
RatioPlot4SameStyle=1
RatioPlot4YSize=3
RatioPlot4YMin=0.65
RatioPlot4Error=1
RatioPlot4ErrorBands=0
#RatioPlotLogY=1
RatioPlot4YLabel=1/lvqq'bb
RatioPlot4Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/1bex_PT_J2
RatioPlot4DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/1bex_PT_J2  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/1bex_PT_J2
RatioPlot4Legend=1
RatioPlot4LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/1bex_PT_J2
RatioPlot4LegendXPos=0.45
RatioPlot4LegendYPos=0.85

# END PLOT

# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(80,50){$N_B = 1$}
\endpsclip
# END SPECIAL

# BEGIN SPECIAL label2
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[210]{0}\physicscoor(100,20){$p_{{\rm T},j} > 20$ GeV}
\endpsclip
# END SPECIAL






# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/1bex_PT_J2
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/1bex_PT_J2
ScaledBy=2.87468529479755825e-10
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.714776e-01	3.616021e-03	3.616021e-03
4.000000e+01	6.000000e+01	1.691747e-01	7.096989e-04	7.096989e-04
6.000000e+01	8.000000e+01	8.292440e-02	5.167703e-04	5.167703e-04
8.000000e+01	1.000000e+02	3.994742e-02	4.524214e-04	4.524214e-04
1.000000e+02	1.200000e+02	2.101964e-02	1.114489e-03	1.114489e-03
1.200000e+02	1.400000e+02	1.051746e-02	3.286868e-04	3.286868e-04
1.400000e+02	1.600000e+02	5.310625e-03	4.513357e-04	4.513357e-04
1.600000e+02	1.800000e+02	2.805828e-03	1.464399e-04	1.464399e-04
1.800000e+02	2.000000e+02	1.463195e-03	3.174140e-05	3.174140e-05
2.000000e+02	2.200000e+02	8.777805e-04	2.257640e-05	2.257640e-05
2.200000e+02	2.400000e+02	5.429435e-04	2.057759e-05	2.057759e-05
2.400000e+02	2.600000e+02	3.523900e-04	3.365702e-05	3.365702e-05
2.600000e+02	2.800000e+02	2.044740e-04	9.666989e-06	9.666989e-06
2.800000e+02	3.000000e+02	1.368703e-04	8.529072e-06	8.529072e-06
3.000000e+02	3.200000e+02	9.256835e-05	6.253289e-06	6.253289e-06
3.200000e+02	3.400000e+02	5.338510e-05	3.673346e-06	3.673346e-06
3.400000e+02	3.600000e+02	3.073315e-05	3.284435e-06	3.284435e-06
3.600000e+02	3.800000e+02	2.069234e-05	1.985119e-06	1.985119e-06
3.800000e+02	4.000000e+02	2.084849e-05	3.563718e-06	3.563718e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/1bex_PT_J2
LineColor=purple
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/1bex_PT_J2
Scale=1
ScaledBy=1.03452247472330444e-10
Title=bb4l-sl (w/o $ {V} \to q\bar q'g$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.579239e-01	1.503943e-03	1.503943e-03
4.000000e+01	6.000000e+01	1.627938e-01	9.390319e-04	9.390319e-04
6.000000e+01	8.000000e+01	8.277110e-02	9.601157e-04	9.601157e-04
8.000000e+01	1.000000e+02	4.001528e-02	4.317116e-04	4.317116e-04
1.000000e+02	1.200000e+02	1.988285e-02	1.858421e-04	1.858421e-04
1.200000e+02	1.400000e+02	1.060476e-02	3.910877e-04	3.910877e-04
1.400000e+02	1.600000e+02	4.938265e-03	4.096071e-05	4.096071e-05
1.600000e+02	1.800000e+02	2.530452e-03	2.109753e-05	2.109753e-05
1.800000e+02	2.000000e+02	1.475468e-03	1.421868e-05	1.421868e-05
2.000000e+02	2.200000e+02	8.855995e-04	1.358467e-05	1.358467e-05
2.200000e+02	2.400000e+02	5.342875e-04	1.000050e-05	1.000050e-05
2.400000e+02	2.600000e+02	3.417824e-04	7.800098e-06	7.800098e-06
2.600000e+02	2.800000e+02	2.124535e-04	8.777409e-06	8.777409e-06
2.800000e+02	3.000000e+02	1.269053e-04	2.955670e-06	2.955670e-06
3.000000e+02	3.200000e+02	9.229295e-05	5.871565e-06	5.871565e-06
3.200000e+02	3.400000e+02	5.102070e-05	1.557543e-06	1.557543e-06
3.400000e+02	3.600000e+02	3.986636e-05	4.206768e-06	4.206768e-06
3.600000e+02	3.800000e+02	3.677666e-05	7.321192e-06	7.321192e-06
3.800000e+02	4.000000e+02	1.796547e-05	2.324164e-06	2.324164e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/1bex_PT_J2
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/1bex_PT_J2
Scale=1
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.676404e-01	1.503952e-03	1.503952e-03
4.000000e+01	6.000000e+01	1.675773e-01	9.390379e-04	9.390379e-04
6.000000e+01	8.000000e+01	8.373735e-02	9.601181e-04	9.601181e-04
8.000000e+01	1.000000e+02	4.017002e-02	4.317119e-04	4.317119e-04
1.000000e+02	1.200000e+02	1.990682e-02	1.858558e-04	1.858558e-04
1.200000e+02	1.400000e+02	1.060679e-02	3.910877e-04	3.910877e-04
1.400000e+02	1.600000e+02	4.939441e-03	4.096399e-05	4.096399e-05
1.600000e+02	1.800000e+02	2.530596e-03	2.109755e-05	2.109755e-05
1.800000e+02	2.000000e+02	1.475547e-03	1.421870e-05	1.421870e-05
2.000000e+02	2.200000e+02	8.856145e-04	1.358467e-05	1.358467e-05
2.200000e+02	2.400000e+02	5.342925e-04	1.000050e-05	1.000050e-05
2.400000e+02	2.600000e+02	3.417835e-04	7.800098e-06	7.800098e-06
2.600000e+02	2.800000e+02	2.124534e-04	8.777409e-06	8.777409e-06
2.800000e+02	3.000000e+02	1.269102e-04	2.955671e-06	2.955671e-06
3.000000e+02	3.200000e+02	9.229360e-05	5.871565e-06	5.871565e-06
3.200000e+02	3.400000e+02	5.102070e-05	1.557543e-06	1.557543e-06
3.400000e+02	3.600000e+02	3.986772e-05	4.206768e-06	4.206768e-06
3.600000e+02	3.800000e+02	3.677666e-05	7.321192e-06	7.321192e-06
3.800000e+02	4.000000e+02	1.796583e-05	2.324164e-06	2.324164e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/1bex_PT_J2
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/1bex_PT_J2
ScaledBy=6.73382489806167483e-09
Title=tqqpbj (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.586560e-04	2.814573e-04	2.814573e-04
4.000000e+01	6.000000e+01	5.612410e-04	8.322500e-05	8.322500e-05
6.000000e+01	8.000000e+01	2.666331e-04	2.007176e-05	2.007176e-05
8.000000e+01	1.000000e+02	1.294601e-04	9.100279e-06	9.100279e-06
1.000000e+02	1.200000e+02	7.483450e-05	6.532653e-06	6.532653e-06
1.200000e+02	1.400000e+02	3.725583e-05	2.654043e-06	2.654043e-06
1.400000e+02	1.600000e+02	2.051552e-05	1.026032e-06	1.026032e-06
1.600000e+02	1.800000e+02	1.251729e-05	8.409215e-07	8.409215e-07
1.800000e+02	2.000000e+02	7.851175e-06	6.244718e-07	6.244718e-07
2.000000e+02	2.200000e+02	5.155210e-06	4.776225e-07	4.776225e-07
2.200000e+02	2.400000e+02	3.767327e-06	4.931409e-07	4.931409e-07
2.400000e+02	2.600000e+02	2.282249e-06	3.261686e-07	3.261686e-07
2.600000e+02	2.800000e+02	1.953121e-06	3.100852e-07	3.100852e-07
2.800000e+02	3.000000e+02	1.580006e-06	3.775720e-07	3.775720e-07
3.000000e+02	3.200000e+02	1.006690e-06	1.278330e-07	1.278330e-07
3.200000e+02	3.400000e+02	5.807295e-07	8.694984e-08	8.694984e-08
3.400000e+02	3.600000e+02	3.685960e-07	6.447990e-08	6.447990e-08
3.600000e+02	3.800000e+02	3.715224e-07	7.365076e-08	7.365076e-08
3.800000e+02	4.000000e+02	2.923750e-07	5.863970e-08	5.863970e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/1bex_PT_J2
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/1bex_PT_J2
ScaledBy=4.99371042172383830e-07
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.225530e-06	1.214781e-06	1.214781e-06
4.000000e+01	6.000000e+01	1.090555e-05	1.159683e-06	1.159683e-06
6.000000e+01	8.000000e+01	6.048430e-06	1.515592e-06	1.515592e-06
8.000000e+01	1.000000e+02	2.910644e-06	2.692165e-07	2.692165e-07
1.000000e+02	1.200000e+02	1.899032e-06	3.947863e-07	3.947863e-07
1.200000e+02	1.400000e+02	1.681690e-06	3.158184e-07	3.158184e-07
1.400000e+02	1.600000e+02	8.412450e-07	1.265316e-07	1.265316e-07
1.600000e+02	1.800000e+02	1.388557e-06	7.289206e-07	7.289206e-07
1.800000e+02	2.000000e+02	4.851323e-07	1.610732e-07	1.610732e-07
2.000000e+02	2.200000e+02	3.604155e-07	1.054408e-07	1.054408e-07
2.200000e+02	2.400000e+02	2.615804e-07	7.554143e-08	7.554143e-08
2.400000e+02	2.600000e+02	9.830220e-08	1.425885e-08	1.425885e-08
2.600000e+02	2.800000e+02	8.369500e-08	1.965835e-08	1.965835e-08
2.800000e+02	3.000000e+02	1.372120e-07	7.989704e-08	7.989704e-08
3.000000e+02	3.200000e+02	6.684060e-08	1.721216e-08	1.721216e-08
3.200000e+02	3.400000e+02	3.254121e-08	7.194116e-09	7.194116e-09
3.400000e+02	3.600000e+02	1.141370e-07	4.978780e-08	4.978780e-08
3.600000e+02	3.800000e+02	3.208020e-08	1.047950e-08	1.047950e-08
3.800000e+02	4.000000e+02	2.337433e-08	6.368991e-09	6.368991e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/1bex_PT_J2
LineColor=orange
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/1bex_PT_J2
ScaledBy=1.06452015120146165e-08
Title=wz(jj)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.381621e-05	2.428811e-06	2.428811e-06
4.000000e+01	6.000000e+01	1.085101e-05	1.952552e-07	1.952552e-07
6.000000e+01	8.000000e+01	7.666505e-06	1.547693e-06	1.547693e-06
8.000000e+01	1.000000e+02	3.538242e-06	9.508111e-08	9.508111e-08
1.000000e+02	1.200000e+02	2.122148e-06	5.319962e-08	5.319962e-08
1.200000e+02	1.400000e+02	1.433287e-06	4.830461e-08	4.830461e-08
1.400000e+02	1.600000e+02	9.689330e-07	3.816851e-08	3.816851e-08
1.600000e+02	1.800000e+02	6.397175e-07	2.624300e-08	2.624300e-08
1.800000e+02	2.000000e+02	4.732836e-07	3.643245e-08	3.643245e-08
2.000000e+02	2.200000e+02	3.185748e-07	1.876643e-08	1.876643e-08
2.200000e+02	2.400000e+02	2.239250e-07	1.235623e-08	1.235623e-08
2.400000e+02	2.600000e+02	1.757127e-07	1.379080e-08	1.379080e-08
2.600000e+02	2.800000e+02	1.166028e-07	1.007379e-08	1.007379e-08
2.800000e+02	3.000000e+02	1.213977e-07	2.926972e-08	2.926972e-08
3.000000e+02	3.200000e+02	8.779005e-08	1.216741e-08	1.216741e-08
3.200000e+02	3.400000e+02	5.714370e-08	7.592221e-09	7.592221e-09
3.400000e+02	3.600000e+02	4.438459e-08	5.893015e-09	5.893015e-09
3.600000e+02	3.800000e+02	4.503834e-08	4.394166e-09	4.394166e-09
3.800000e+02	4.000000e+02	4.287744e-08	5.703742e-09	5.703742e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/1bex_PT_J2
LineColor=blue
LineStyle=dashdotted
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/1bex_PT_J2
ScaledBy=3.69345196964033576e-10
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.199935e-01	2.120845e-03	2.120845e-03
4.000000e+01	6.000000e+01	3.945315e-01	3.523180e-03	3.523180e-03
6.000000e+01	8.000000e+01	1.691802e-01	7.671773e-04	7.671773e-04
8.000000e+01	1.000000e+02	7.852135e-02	6.709603e-04	6.709603e-04
1.000000e+02	1.200000e+02	3.766569e-02	8.455674e-04	8.455674e-04
1.200000e+02	1.400000e+02	1.693761e-02	2.125961e-04	2.125961e-04
1.400000e+02	1.600000e+02	7.251050e-03	1.370802e-04	1.370802e-04
1.600000e+02	1.800000e+02	3.395750e-03	1.062399e-04	1.062399e-04
1.800000e+02	2.000000e+02	2.141052e-03	2.475078e-04	2.475078e-04
2.000000e+02	2.200000e+02	1.171585e-03	4.019096e-05	4.019096e-05
2.200000e+02	2.400000e+02	6.646210e-04	2.770365e-05	2.770365e-05
2.400000e+02	2.600000e+02	4.257082e-04	1.678244e-05	1.678244e-05
2.600000e+02	2.800000e+02	2.975341e-04	4.337474e-05	4.337474e-05
2.800000e+02	3.000000e+02	1.615796e-04	9.609501e-06	9.609501e-06
3.000000e+02	3.200000e+02	1.212405e-04	1.129065e-05	1.129065e-05
3.200000e+02	3.400000e+02	5.941510e-05	4.409360e-06	4.409360e-06
3.400000e+02	3.600000e+02	5.396805e-05	7.430436e-06	7.430436e-06
3.600000e+02	3.800000e+02	3.399201e-05	4.487231e-06	4.487231e-06
3.800000e+02	4.000000e+02	3.134777e-05	9.169321e-06	9.169321e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/1bex_PT_J2_ratio
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/1bex_PT_J2_ratio
Scale=1
Title=bb4l-sl ($ p_{{\rm T},j} > 20$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.676404e-01	1.503952e-03	1.503952e-03
4.000000e+01	6.000000e+01	1.675773e-01	9.390379e-04	9.390379e-04
6.000000e+01	8.000000e+01	8.373735e-02	9.601181e-04	9.601181e-04
8.000000e+01	1.000000e+02	4.017002e-02	4.317119e-04	4.317119e-04
1.000000e+02	1.200000e+02	1.990682e-02	1.858558e-04	1.858558e-04
1.200000e+02	1.400000e+02	1.060679e-02	3.910877e-04	3.910877e-04
1.400000e+02	1.600000e+02	4.939441e-03	4.096399e-05	4.096399e-05
1.600000e+02	1.800000e+02	2.530596e-03	2.109755e-05	2.109755e-05
1.800000e+02	2.000000e+02	1.475547e-03	1.421870e-05	1.421870e-05
2.000000e+02	2.200000e+02	8.856145e-04	1.358467e-05	1.358467e-05
2.200000e+02	2.400000e+02	5.342925e-04	1.000050e-05	1.000050e-05
2.400000e+02	2.600000e+02	3.417835e-04	7.800098e-06	7.800098e-06
2.600000e+02	2.800000e+02	2.124534e-04	8.777409e-06	8.777409e-06
2.800000e+02	3.000000e+02	1.269102e-04	2.955671e-06	2.955671e-06
3.000000e+02	3.200000e+02	9.229360e-05	5.871565e-06	5.871565e-06
3.200000e+02	3.400000e+02	5.102070e-05	1.557543e-06	1.557543e-06
3.400000e+02	3.600000e+02	3.986772e-05	4.206768e-06	4.206768e-06
3.600000e+02	3.800000e+02	3.677666e-05	7.321192e-06	7.321192e-06
3.800000e+02	4.000000e+02	1.796583e-05	2.324164e-06	2.324164e-06
# END HISTO1D



# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/1bex_PT_J2
LineColor=black
LineStyle=dashdotted
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/1bex_PT_J2
Scale=1
Title=bb4l-sl ($ p_{{\rm T},j} > 5$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.181685e-01	2.029573e-03	2.029573e-03
4.000000e+01	6.000000e+01	3.840229e-01	1.230016e-03	1.230016e-03
6.000000e+01	8.000000e+01	1.711867e-01	1.001667e-03	1.001667e-03
8.000000e+01	1.000000e+02	8.018005e-02	1.268642e-03	1.268642e-03
1.000000e+02	1.200000e+02	3.731598e-02	2.373878e-04	2.373878e-04
1.200000e+02	1.400000e+02	1.860298e-02	1.532608e-03	1.532608e-03
1.400000e+02	1.600000e+02	7.116925e-03	4.957490e-05	4.957490e-05
1.600000e+02	1.800000e+02	3.250995e-03	2.376224e-05	2.376224e-05
1.800000e+02	2.000000e+02	1.870727e-03	1.900812e-05	1.900812e-05
2.000000e+02	2.200000e+02	1.134112e-03	1.278038e-05	1.278038e-05
2.200000e+02	2.400000e+02	7.148255e-04	1.157139e-05	1.157139e-05
2.400000e+02	2.600000e+02	4.340129e-04	6.330213e-06	6.330213e-06
2.600000e+02	2.800000e+02	2.685903e-04	4.799219e-06	4.799219e-06
2.800000e+02	3.000000e+02	1.750930e-04	3.589532e-06	3.589532e-06
3.000000e+02	3.200000e+02	1.139454e-04	4.955286e-06	4.955286e-06
3.200000e+02	3.400000e+02	7.826110e-05	3.860628e-06	3.860628e-06
3.400000e+02	3.600000e+02	5.116795e-05	2.333507e-06	2.333507e-06
3.600000e+02	3.800000e+02	3.426737e-05	2.490872e-06	2.490872e-06
3.800000e+02	4.000000e+02	2.117528e-05	7.199396e-07	7.199396e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/1bex_PT_J2
LineColor=blue
LineStyle=dashe
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/1bex_PT_J2
ScaledBy=4.16639137409262014e-10
Title=lvqq'bbj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.043230e+00	5.193005e-03	5.193005e-03
4.000000e+01	6.000000e+01	7.198030e-01	5.176268e-03	5.176268e-03
6.000000e+01	8.000000e+01	2.963214e-01	2.612314e-03	2.612314e-03
8.000000e+01	1.000000e+02	1.301850e-01	1.058572e-03	1.058572e-03
1.000000e+02	1.200000e+02	5.865385e-02	7.804904e-04	7.804904e-04
1.200000e+02	1.400000e+02	2.576230e-02	9.250203e-04	9.250203e-04
1.400000e+02	1.600000e+02	1.085445e-02	1.772407e-03	1.772407e-03
1.600000e+02	1.800000e+02	3.304347e-03	1.260715e-04	1.260715e-04
1.800000e+02	2.000000e+02	1.888519e-03	7.951805e-05	7.951805e-05
2.000000e+02	2.200000e+02	1.125408e-03	7.137365e-05	7.137365e-05
2.200000e+02	2.400000e+02	6.589445e-04	4.235107e-05	4.235107e-05
2.400000e+02	2.600000e+02	4.393063e-04	3.399148e-05	3.399148e-05
2.600000e+02	2.800000e+02	3.153320e-04	3.220537e-05	3.220537e-05
2.800000e+02	3.000000e+02	1.841466e-04	1.993043e-05	1.993043e-05
3.000000e+02	3.200000e+02	9.253970e-05	9.657608e-06	9.657608e-06
3.200000e+02	3.400000e+02	1.195246e-04	3.372049e-05	3.372049e-05
3.400000e+02	3.600000e+02	5.834530e-05	1.079886e-05	1.079886e-05
3.600000e+02	3.800000e+02	3.398795e-05	6.293328e-06	6.293328e-06
3.800000e+02	4.000000e+02	2.211347e-05	2.998767e-06	2.998767e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/1bex_PT_J2
LineColor=black
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/1bex_PT_J2
Scale=1
Title=bb4l-sl ($ p_{{\rm T},j} > 1$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.041763e+00	7.832613e-04	7.832613e-04
4.000000e+01	6.000000e+01	7.124825e-01	8.943306e-04	8.943306e-04
6.000000e+01	8.000000e+01	2.958115e-01	4.085673e-04	4.085673e-04
8.000000e+01	1.000000e+02	1.306619e-01	2.760806e-04	2.760806e-04
1.000000e+02	1.200000e+02	5.849260e-02	1.196448e-04	1.196448e-04
1.200000e+02	1.400000e+02	2.506541e-02	7.858524e-05	7.858524e-05
1.400000e+02	1.600000e+02	9.503035e-03	3.186080e-04	3.186080e-04
1.600000e+02	1.800000e+02	3.361611e-03	2.934992e-05	2.934992e-05
1.800000e+02	2.000000e+02	1.965038e-03	2.155077e-05	2.155077e-05
2.000000e+02	2.200000e+02	1.175605e-03	2.118203e-05	2.118203e-05
2.200000e+02	2.400000e+02	7.116905e-04	1.304865e-05	1.304865e-05
2.400000e+02	2.600000e+02	4.541234e-04	1.238673e-05	1.238673e-05
2.600000e+02	2.800000e+02	2.841025e-04	7.642097e-06	7.642097e-06
2.800000e+02	3.000000e+02	1.707418e-04	4.045184e-06	4.045184e-06
3.000000e+02	3.200000e+02	1.220292e-04	6.771211e-06	6.771211e-06
3.200000e+02	3.400000e+02	8.520405e-05	7.231523e-06	7.231523e-06
3.400000e+02	3.600000e+02	5.171395e-05	2.152998e-06	2.152998e-06
3.600000e+02	3.800000e+02	3.488763e-05	2.192516e-06	2.192516e-06
3.800000e+02	4.000000e+02	2.300876e-05	1.307509e-06	1.307509e-06
# END HISTO1D



==> figures/loplots/2b_MET_qqp.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_MET  //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_MET  //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_MET
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_MET
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'$ at 13 TeV
LegendOrder=
RatioPlot1=1
LogX=0
LogY=1
YMax=10
LegendXPos=0.6
RatioPlot1YMax=3
RatioPlot1YLabel=1/lvqq'bb
RatioPlot1SameStyle=1
XMin=40
YMin=0.0000002
RatioPlot1YSize=5
RatioPlot1YMin=0.0002
RatioPlot1Error=1
RatioPlot1LogY=1
RatioPlot1ErrorBands=0
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_MET
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOschantqq.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_MET
#XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
#XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
XMax=400
YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T},{\rm miss}}$ [pb/GeV]
XLabel=$p_{{\rm T},{\rm miss}}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2SameStyle=1
RatioPlot2YSize=5
RatioPlot2YMin=0.55
RatioPlot2Error=1
RatioPlot2ErrorBands=0
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_MET
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/2b_MET
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/2b_MET
RatioPlot2LegendXPos=0.2
# END PLOT



# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(180,0.2){$N_B \ge 2$}
\endpsclip
# END SPECIAL



# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_MET
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_MET
ScaledBy=5.87406875376117812e-11
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	9.225360e-02	1.461980e-05	1.461980e-05
2.000000e+01	4.000000e+01	2.174155e-01	2.314963e-05	2.314963e-05
4.000000e+01	6.000000e+01	1.863520e-01	2.314736e-05	2.314736e-05
6.000000e+01	8.000000e+01	1.111441e-01	1.800148e-05	1.800148e-05
8.000000e+01	1.000000e+02	6.356460e-02	1.374230e-05	1.374230e-05
1.000000e+02	1.200000e+02	3.723238e-02	9.925965e-06	9.925965e-06
1.200000e+02	1.400000e+02	2.192779e-02	7.970602e-06	7.970602e-06
1.400000e+02	1.600000e+02	1.298917e-02	5.858697e-06	5.858697e-06
1.600000e+02	1.800000e+02	7.783270e-03	4.434013e-06	4.434013e-06
1.800000e+02	2.000000e+02	4.714446e-03	3.669632e-06	3.669632e-06
2.000000e+02	2.200000e+02	2.884767e-03	2.559400e-06	2.559400e-06
2.200000e+02	2.400000e+02	1.794667e-03	1.994334e-06	1.994334e-06
2.400000e+02	2.600000e+02	1.123514e-03	1.556116e-06	1.556116e-06
2.600000e+02	2.800000e+02	7.045695e-04	1.234245e-06	1.234245e-06
2.800000e+02	3.000000e+02	4.408329e-04	9.739398e-07	9.739398e-07
3.000000e+02	3.200000e+02	2.769101e-04	7.667500e-07	7.667500e-07
3.200000e+02	3.400000e+02	1.738355e-04	6.092028e-07	6.092028e-07
3.400000e+02	3.600000e+02	1.072810e-04	4.858093e-07	4.858093e-07
3.600000e+02	3.800000e+02	6.724850e-05	5.262084e-07	5.262084e-07
3.800000e+02	4.000000e+02	4.152323e-05	2.909920e-07	2.909920e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_MET
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_MET
Scale=6
ScaledBy=4.98841944660993763e-10
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.535025e-02	4.130872e-06	4.130872e-06
2.000000e+01	4.000000e+01	3.618017e-02	6.765689e-06	6.765689e-06
4.000000e+01	6.000000e+01	3.100460e-02	6.506864e-06	6.506864e-06
6.000000e+01	8.000000e+01	1.848840e-02	5.064506e-06	5.064506e-06
8.000000e+01	1.000000e+02	1.057598e-02	3.843399e-06	3.843399e-06
1.000000e+02	1.200000e+02	6.192135e-03	2.907871e-06	2.907871e-06
1.200000e+02	1.400000e+02	3.643843e-03	2.215318e-06	2.215318e-06
1.400000e+02	1.600000e+02	2.162342e-03	1.695798e-06	1.695798e-06
1.600000e+02	1.800000e+02	1.295200e-03	1.319736e-06	1.319736e-06
1.800000e+02	2.000000e+02	7.851260e-04	1.106654e-06	1.106654e-06
2.000000e+02	2.200000e+02	4.810785e-04	7.820946e-07	7.820946e-07
2.200000e+02	2.400000e+02	2.989239e-04	6.547618e-07	6.547618e-07
2.400000e+02	2.600000e+02	1.872378e-04	5.584906e-07	5.584906e-07
2.600000e+02	2.800000e+02	1.171766e-04	4.078085e-07	4.078085e-07
2.800000e+02	3.000000e+02	7.288440e-05	3.346522e-07	3.346522e-07
3.000000e+02	3.200000e+02	4.609286e-05	3.536040e-07	3.536040e-07
3.200000e+02	3.400000e+02	2.881989e-05	2.000373e-07	2.000373e-07
3.400000e+02	3.600000e+02	1.764353e-05	1.500675e-07	1.500675e-07
3.600000e+02	3.800000e+02	1.109020e-05	1.205902e-07	1.205902e-07
3.800000e+02	4.000000e+02	7.187345e-06	1.836905e-07	1.836905e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_MET
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_MET
ScaledBy=1.59330700419001828e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.180796e-04	7.650753e-07	7.650753e-07
2.000000e+01	4.000000e+01	3.080566e-04	1.449751e-06	1.449751e-06
4.000000e+01	6.000000e+01	2.694919e-04	1.428372e-06	1.428372e-06
6.000000e+01	8.000000e+01	1.539663e-04	1.420187e-06	1.420187e-06
8.000000e+01	1.000000e+02	8.150525e-05	8.101000e-07	8.101000e-07
1.000000e+02	1.200000e+02	4.421587e-05	5.444033e-07	5.444033e-07
1.200000e+02	1.400000e+02	2.490008e-05	3.620750e-07	3.620750e-07
1.400000e+02	1.600000e+02	1.483122e-05	4.038329e-07	4.038329e-07
1.600000e+02	1.800000e+02	8.954725e-06	4.325623e-07	4.325623e-07
1.800000e+02	2.000000e+02	5.354950e-06	2.575049e-07	2.575049e-07
2.000000e+02	2.200000e+02	3.683066e-06	4.293046e-07	4.293046e-07
2.200000e+02	2.400000e+02	2.312184e-06	1.671872e-07	1.671872e-07
2.400000e+02	2.600000e+02	1.369627e-06	5.285440e-08	5.285440e-08
2.600000e+02	2.800000e+02	8.954040e-07	3.643193e-08	3.643193e-08
2.800000e+02	3.000000e+02	7.046080e-07	5.042884e-08	5.042884e-08
3.000000e+02	3.200000e+02	4.704073e-07	6.999125e-08	6.999125e-08
3.200000e+02	3.400000e+02	3.787196e-07	3.264217e-08	3.264217e-08
3.400000e+02	3.600000e+02	2.610330e-07	2.240295e-08	2.240295e-08
3.600000e+02	3.800000e+02	1.816184e-07	1.508067e-08	1.508067e-08
3.800000e+02	4.000000e+02	1.264117e-07	1.280359e-08	1.280359e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_MET
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_MET
ScaledBy=2.58510262806765411e-10
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	5.883170e-06	1.066415e-08	1.066415e-08
2.000000e+01	4.000000e+01	1.486383e-05	1.217334e-08	1.217334e-08
4.000000e+01	6.000000e+01	1.315147e-05	1.217939e-08	1.217939e-08
6.000000e+01	8.000000e+01	7.527670e-06	1.149466e-08	1.149466e-08
8.000000e+01	1.000000e+02	4.042583e-06	6.819659e-09	6.819659e-09
1.000000e+02	1.200000e+02	2.303127e-06	4.394620e-09	4.394620e-09
1.200000e+02	1.400000e+02	1.358371e-06	3.375009e-09	3.375009e-09
1.400000e+02	1.600000e+02	8.272775e-07	2.620240e-09	2.620240e-09
1.600000e+02	1.800000e+02	5.195690e-07	1.826267e-09	1.826267e-09
1.800000e+02	2.000000e+02	3.393038e-07	1.961408e-09	1.961408e-09
2.000000e+02	2.200000e+02	2.215084e-07	1.328913e-09	1.328913e-09
2.200000e+02	2.400000e+02	1.508679e-07	9.887725e-10	9.887725e-10
2.400000e+02	2.600000e+02	1.054912e-07	1.037568e-09	1.037568e-09
2.600000e+02	2.800000e+02	7.510865e-08	1.654270e-09	1.654270e-09
2.800000e+02	3.000000e+02	2.564939e-07	2.007381e-07	2.007381e-07
3.000000e+02	3.200000e+02	3.980231e-08	1.093903e-09	1.093903e-09
3.200000e+02	3.400000e+02	2.889348e-08	4.564528e-10	4.564528e-10
3.400000e+02	3.600000e+02	2.204412e-08	7.878575e-10	7.878575e-10
3.600000e+02	3.800000e+02	1.631483e-08	3.805122e-10	3.805122e-10
3.800000e+02	4.000000e+02	1.284545e-08	4.039586e-10	4.039586e-10
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_MET
LineColor=orange
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_MET
ScaledBy=7.65392214233844041e-10
Title=lvqq' (VBF)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.399487e-06	1.390590e-08	1.390590e-08
2.000000e+01	4.000000e+01	4.899045e-06	2.332062e-08	2.332062e-08
4.000000e+01	6.000000e+01	4.083969e-06	2.596595e-08	2.596595e-08
6.000000e+01	8.000000e+01	2.793922e-06	1.704707e-08	1.704707e-08
8.000000e+01	1.000000e+02	1.941374e-06	1.504069e-08	1.504069e-08
1.000000e+02	1.200000e+02	1.487097e-06	1.440511e-08	1.440511e-08
1.200000e+02	1.400000e+02	1.093824e-06	1.085642e-08	1.085642e-08
1.400000e+02	1.600000e+02	8.696345e-07	1.108175e-08	1.108175e-08
1.600000e+02	1.800000e+02	6.501475e-07	7.933856e-09	7.933856e-09
1.800000e+02	2.000000e+02	5.289275e-07	7.164885e-09	7.164885e-09
2.000000e+02	2.200000e+02	4.328094e-07	1.061981e-08	1.061981e-08
2.200000e+02	2.400000e+02	3.507073e-07	9.538979e-09	9.538979e-09
2.400000e+02	2.600000e+02	2.702827e-07	4.754482e-09	4.754482e-09
2.600000e+02	2.800000e+02	2.202139e-07	4.277547e-09	4.277547e-09
2.800000e+02	3.000000e+02	1.971270e-07	5.868680e-09	5.868680e-09
3.000000e+02	3.200000e+02	1.526823e-07	3.957648e-09	3.957648e-09
3.200000e+02	3.400000e+02	1.319503e-07	4.075942e-09	4.075942e-09
3.400000e+02	3.600000e+02	1.029559e-07	2.741914e-09	2.741914e-09
3.600000e+02	3.800000e+02	8.788545e-08	4.156737e-09	4.156737e-09
3.800000e+02	4.000000e+02	7.473390e-08	2.422683e-09	2.422683e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/2b_MET
LineColor=magenta
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/2b_MET
Title=bb4l-sl + tqq'b + VBF
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	9.222785e-02	1.014743e-05	1.014743e-05
2.000000e+01	4.000000e+01	2.174088e-01	1.663580e-05	1.663580e-05
4.000000e+01	6.000000e+01	1.863143e-01	1.600240e-05	1.600240e-05
6.000000e+01	8.000000e+01	1.110947e-01	1.248650e-05	1.248650e-05
8.000000e+01	1.000000e+02	6.354340e-02	9.449172e-06	9.449172e-06
1.000000e+02	1.200000e+02	3.720081e-02	7.143590e-06	7.143590e-06
1.200000e+02	1.400000e+02	2.189040e-02	5.438479e-06	5.438479e-06
1.400000e+02	1.600000e+02	1.299057e-02	4.173440e-06	4.173440e-06
1.600000e+02	1.800000e+02	7.781325e-03	3.261502e-06	3.261502e-06
1.800000e+02	2.000000e+02	4.716979e-03	2.722950e-06	2.722950e-06
2.000000e+02	2.200000e+02	2.890808e-03	1.963275e-06	1.963275e-06
2.200000e+02	2.400000e+02	1.796357e-03	1.612552e-06	1.612552e-06
2.400000e+02	2.600000e+02	1.125172e-03	1.369046e-06	1.369046e-06
2.600000e+02	2.800000e+02	7.042505e-04	9.995974e-07	9.995974e-07
2.800000e+02	3.000000e+02	4.384646e-04	8.454738e-07	8.454738e-07
3.000000e+02	3.200000e+02	2.772200e-04	8.689823e-07	8.689823e-07
3.200000e+02	3.400000e+02	1.734589e-04	4.910925e-07	4.910925e-07
3.400000e+02	3.600000e+02	1.062472e-04	3.682819e-07	3.682819e-07
3.600000e+02	3.800000e+02	6.682700e-05	2.957987e-07	2.957987e-07
3.800000e+02	4.000000e+02	4.333806e-05	4.501368e-07	4.501368e-07
# END HISTO1D



==> figures/loplots/2b_MET_qqpj.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_MET
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_MET
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'j$ at 13 TeV
LegendOrder=
LegendXPos=0.51
RatioPlot1=1
LogX=1
LogY=1
YMax=30000
YMin=0.00000008
RatioPlot1YMax=1.55
RatioPlot1YLabel=Ratio
RatioPlot1SameStyle=1
XMin=40
RatioPlot1YSize=3
RatioPlot1YMin=0.45
RatioPlot1Error=1
RatioPlot1ErrorBands=0
#RatioPlotLogY=1
RatioPlot1YLabel=1/lvqq'bb
XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_MET
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_MET  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_MET
RatioPlot1Legend=1
RatioPlot1LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_MET
RatioPlot1LegendXPos=0.45
RatioPlot1LegendYPos=0.85
XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
#XMax=1000
YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T},{\rm miss}}$ [pb/GeV]
XLabel=$p_{{\rm T},{\rm miss}}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=Ratio
RatioPlot2SameStyle=1
XMin=40
RatioPlot2YSize=3
RatioPlot2YMin=0.65
RatioPlot2Error=1
RatioPlot2ErrorBands=0
#RatioPlotLogY=1
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_MET
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_MET  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_MET_ratio
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_MET_ratio
RatioPlot2LegendXPos=0.45
RatioPlot2LegendYPos=0.85
RatioPlot3=1
RatioPlot3YMax=1.35
RatioPlot3YLabel=Ratio
RatioPlot3SameStyle=1
RatioPlot3YSize=3
RatioPlot3YMin=0.65
RatioPlot3Error=1
RatioPlot3ErrorBands=0
#RatioPlotLogY=1
RatioPlot3YLabel=1/lvqq'bb
RatioPlot3Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_MET
RatioPlot3DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_MET  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_MET
RatioPlot3Legend=1
RatioPlot3LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_MET
RatioPlot3LegendXPos=0.45
RatioPlot3LegendYPos=0.85
RatioPlot4=1
RatioPlot4YMax=1.35
RatioPlot4YLabel=Ratio
RatioPlot4SameStyle=1
RatioPlot4YSize=3
RatioPlot4YMin=0.65
RatioPlot4Error=1
RatioPlot4ErrorBands=0
#RatioPlotLogY=1
RatioPlot4YLabel=1/lvqq'bb
RatioPlot4Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_MET
RatioPlot4DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_MET  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_MET
RatioPlot4Legend=1
RatioPlot4LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_MET
RatioPlot4LegendXPos=0.45
RatioPlot4LegendYPos=0.85

# END PLOT

# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(80,400){$N_B \ge 2$}
\endpsclip
# END SPECIAL

# BEGIN SPECIAL label2
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[210]{0}\physicscoor(100,100){$p_{{\rm T},j} > 20$ GeV}
\endpsclip
# END SPECIAL


# 
# # BEGIN PLOT
# RatioPlotError=1
# RatioPlotErrorBands=0
# LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_MET
# DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_MET //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_MET
# Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b j j$ at 13 TeV
# RatioPlotReference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_MET
# LegendOrder=
# RatioPlotSameStyle=1
# RatioPlot=1
# LogY=1
# RatioPlotYMax=2
# RatioPlotYLabel=Ratio
# ErrorBands=0
# YLabel=$\mathrm{d}\sigma / \mathrm{d} E_{{\rm T}}(\nu_{\ell}\bar \nu_{\ell})$ [pb/GeV]
# XLabel=$E_{{\rm T}}(\nu_{\ell}\bar \nu_{\ell})$ [GeV]
# RatioPlotYSize=5
# Legend=1
# RatioPlotYMin=0.0
# # END PLOT

# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_MET
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_MET
ScaledBy=2.87468529479755825e-10
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.671650e-01	8.038347e-04	8.038347e-04
2.000000e+01	4.000000e+01	3.803731e-01	3.768255e-03	3.768255e-03
4.000000e+01	6.000000e+01	3.200323e-01	1.283792e-03	1.283792e-03
6.000000e+01	8.000000e+01	1.948730e-01	7.483864e-04	7.483864e-04
8.000000e+01	1.000000e+02	1.174664e-01	6.060600e-04	6.060600e-04
1.000000e+02	1.200000e+02	7.216605e-02	3.766878e-04	3.766878e-04
1.200000e+02	1.400000e+02	4.547516e-02	4.019045e-04	4.019045e-04
1.400000e+02	1.600000e+02	2.871784e-02	2.265194e-04	2.265194e-04
1.600000e+02	1.800000e+02	1.820332e-02	1.992895e-04	1.992895e-04
1.800000e+02	2.000000e+02	1.164612e-02	1.104993e-04	1.104993e-04
2.000000e+02	2.200000e+02	7.510870e-03	1.127269e-04	1.127269e-04
2.200000e+02	2.400000e+02	5.153985e-03	1.751474e-04	1.751474e-04
2.400000e+02	2.600000e+02	3.345759e-03	4.218511e-05	4.218511e-05
2.600000e+02	2.800000e+02	2.274728e-03	4.605853e-05	4.605853e-05
2.800000e+02	3.000000e+02	1.596700e-03	3.937004e-05	3.937004e-05
3.000000e+02	3.200000e+02	1.055153e-03	2.236995e-05	2.236995e-05
3.200000e+02	3.400000e+02	7.481270e-04	1.699979e-05	1.699979e-05
3.400000e+02	3.600000e+02	5.391650e-04	1.528105e-05	1.528105e-05
3.600000e+02	3.800000e+02	3.938226e-04	1.647220e-05	1.647220e-05
3.800000e+02	4.000000e+02	2.665834e-04	7.943773e-06	7.943773e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_MET
LineColor=purple
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_MET
Scale=1
ScaledBy=1.03452247472330444e-10
Title=bb4l-sl (w/o $ {V} \to q\bar q'g$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.629733e-01	1.255765e-03	1.255765e-03
2.000000e+01	4.000000e+01	3.620306e-01	1.914588e-03	1.914588e-03
4.000000e+01	6.000000e+01	3.083112e-01	1.308829e-03	1.308829e-03
6.000000e+01	8.000000e+01	1.869268e-01	8.739545e-04	8.739545e-04
8.000000e+01	1.000000e+02	1.133044e-01	1.759351e-03	1.759351e-03
1.000000e+02	1.200000e+02	7.043830e-02	7.377815e-04	7.377815e-04
1.200000e+02	1.400000e+02	4.445117e-02	6.408309e-04	6.408309e-04
1.400000e+02	1.600000e+02	2.752965e-02	2.318827e-04	2.318827e-04
1.600000e+02	1.800000e+02	1.766240e-02	3.321952e-04	3.321952e-04
1.800000e+02	2.000000e+02	1.122487e-02	1.322697e-04	1.322697e-04
2.000000e+02	2.200000e+02	7.565260e-03	1.800240e-04	1.800240e-04
2.200000e+02	2.400000e+02	4.816895e-03	4.929458e-05	4.929458e-05
2.400000e+02	2.600000e+02	3.234413e-03	6.936782e-05	6.936782e-05
2.600000e+02	2.800000e+02	2.220928e-03	4.028075e-05	4.028075e-05
2.800000e+02	3.000000e+02	1.525232e-03	2.379806e-05	2.379806e-05
3.000000e+02	3.200000e+02	1.055956e-03	3.300724e-05	3.300724e-05
3.200000e+02	3.400000e+02	7.467065e-04	2.202750e-05	2.202750e-05
3.400000e+02	3.600000e+02	5.370695e-04	2.253003e-05	2.253003e-05
3.600000e+02	3.800000e+02	3.595956e-04	6.866775e-06	6.866775e-06
3.800000e+02	4.000000e+02	2.643868e-04	9.199727e-06	9.199727e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_MET
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_MET
Scale=1
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.681074e-01	1.255765e-03	1.255765e-03
2.000000e+01	4.000000e+01	3.740496e-01	1.914589e-03	1.914589e-03
4.000000e+01	6.000000e+01	3.185291e-01	1.308830e-03	1.308830e-03
6.000000e+01	8.000000e+01	1.931828e-01	8.739557e-04	8.739557e-04
8.000000e+01	1.000000e+02	1.170233e-01	1.759351e-03	1.759351e-03
1.000000e+02	1.200000e+02	7.265335e-02	7.377820e-04	7.377820e-04
1.200000e+02	1.400000e+02	4.573886e-02	6.408311e-04	6.408311e-04
1.400000e+02	1.600000e+02	2.826484e-02	2.318831e-04	2.318831e-04
1.600000e+02	1.800000e+02	1.808062e-02	3.321955e-04	3.321955e-04
1.800000e+02	2.000000e+02	1.146159e-02	1.322700e-04	1.322700e-04
2.000000e+02	2.200000e+02	7.700590e-03	1.800242e-04	1.800242e-04
2.200000e+02	2.400000e+02	4.896150e-03	4.929486e-05	4.929486e-05
2.400000e+02	2.600000e+02	3.281803e-03	6.936793e-05	6.936793e-05
2.600000e+02	2.800000e+02	2.249551e-03	4.028088e-05	4.028088e-05
2.800000e+02	3.000000e+02	1.543052e-03	2.379817e-05	2.379817e-05
3.000000e+02	3.200000e+02	1.067237e-03	3.300729e-05	3.300729e-05
3.200000e+02	3.400000e+02	7.539615e-04	2.202760e-05	2.202760e-05
3.400000e+02	3.600000e+02	5.416510e-04	2.253006e-05	2.253006e-05
3.600000e+02	3.800000e+02	3.626615e-04	6.866997e-06	6.866997e-06
3.800000e+02	4.000000e+02	2.663644e-04	9.199764e-06	9.199764e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_MET_ratio
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_MET_ratio
Scale=1
Title=bb4l-sl ($p_{{\rm T},j} > 20$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.681074e-01	1.255765e-03	1.255765e-03
2.000000e+01	4.000000e+01	3.740496e-01	1.914589e-03	1.914589e-03
4.000000e+01	6.000000e+01	3.185291e-01	1.308830e-03	1.308830e-03
6.000000e+01	8.000000e+01	1.931828e-01	8.739557e-04	8.739557e-04
8.000000e+01	1.000000e+02	1.170233e-01	1.759351e-03	1.759351e-03
1.000000e+02	1.200000e+02	7.265335e-02	7.377820e-04	7.377820e-04
1.200000e+02	1.400000e+02	4.573886e-02	6.408311e-04	6.408311e-04
1.400000e+02	1.600000e+02	2.826484e-02	2.318831e-04	2.318831e-04
1.600000e+02	1.800000e+02	1.808062e-02	3.321955e-04	3.321955e-04
1.800000e+02	2.000000e+02	1.146159e-02	1.322700e-04	1.322700e-04
2.000000e+02	2.200000e+02	7.700590e-03	1.800242e-04	1.800242e-04
2.200000e+02	2.400000e+02	4.896150e-03	4.929486e-05	4.929486e-05
2.400000e+02	2.600000e+02	3.281803e-03	6.936793e-05	6.936793e-05
2.600000e+02	2.800000e+02	2.249551e-03	4.028088e-05	4.028088e-05
2.800000e+02	3.000000e+02	1.543052e-03	2.379817e-05	2.379817e-05
3.000000e+02	3.200000e+02	1.067237e-03	3.300729e-05	3.300729e-05
3.200000e+02	3.400000e+02	7.539615e-04	2.202760e-05	2.202760e-05
3.400000e+02	3.600000e+02	5.416510e-04	2.253006e-05	2.253006e-05
3.600000e+02	3.800000e+02	3.626615e-04	6.866997e-06	6.866997e-06
3.800000e+02	4.000000e+02	2.663644e-04	9.199764e-06	9.199764e-06
# END HISTO1D



# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_MET
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_MET
ScaledBy=6.73382489806167483e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.802873e-04	8.127061e-06	8.127061e-06
2.000000e+01	4.000000e+01	4.349497e-04	1.325594e-05	1.325594e-05
4.000000e+01	6.000000e+01	3.919197e-04	1.211791e-05	1.211791e-05
6.000000e+01	8.000000e+01	2.168297e-04	9.821536e-06	9.821536e-06
8.000000e+01	1.000000e+02	1.267970e-04	4.792476e-06	4.792476e-06
1.000000e+02	1.200000e+02	9.176750e-05	1.069826e-05	1.069826e-05
1.200000e+02	1.400000e+02	4.213515e-05	2.214266e-06	2.214266e-06
1.400000e+02	1.600000e+02	3.766838e-05	8.762226e-06	8.762226e-06
1.600000e+02	1.800000e+02	1.983967e-05	1.583288e-06	1.583288e-06
1.800000e+02	2.000000e+02	1.333496e-05	1.030252e-06	1.030252e-06
2.000000e+02	2.200000e+02	7.121580e-06	5.209213e-07	5.209213e-07
2.200000e+02	2.400000e+02	8.555965e-06	2.312264e-06	2.312264e-06
2.400000e+02	2.600000e+02	5.794980e-06	1.277535e-06	1.277535e-06
2.600000e+02	2.800000e+02	2.942964e-06	3.743193e-07	3.743193e-07
2.800000e+02	3.000000e+02	3.003615e-06	8.853223e-07	8.853223e-07
3.000000e+02	3.200000e+02	2.185359e-06	5.887166e-07	5.887166e-07
3.200000e+02	3.400000e+02	1.252475e-06	1.657218e-07	1.657218e-07
3.400000e+02	3.600000e+02	9.286505e-07	1.118576e-07	1.118576e-07
3.600000e+02	3.800000e+02	1.767789e-06	9.859351e-07	9.859351e-07
3.800000e+02	4.000000e+02	5.367975e-07	9.203437e-08	9.203437e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_MET
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_MET
ScaledBy=4.99371042172383830e-07
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.123087e-05	7.645374e-07	7.645374e-07
2.000000e+01	4.000000e+01	2.731134e-05	1.510210e-06	1.510210e-06
4.000000e+01	6.000000e+01	3.329635e-05	7.721303e-06	7.721303e-06
6.000000e+01	8.000000e+01	1.694190e-05	1.322735e-06	1.322735e-06
8.000000e+01	1.000000e+02	9.436790e-06	1.136558e-06	1.136558e-06
1.000000e+02	1.200000e+02	5.297575e-06	5.425164e-07	5.425164e-07
1.200000e+02	1.400000e+02	4.469150e-06	9.164190e-07	9.164190e-07
1.400000e+02	1.600000e+02	2.610791e-06	4.293148e-07	4.293148e-07
1.600000e+02	1.800000e+02	1.324927e-06	2.106172e-07	2.106172e-07
1.800000e+02	2.000000e+02	8.262520e-07	9.506629e-08	9.506629e-08
2.000000e+02	2.200000e+02	3.681187e-07	4.619560e-08	4.619560e-08
2.200000e+02	2.400000e+02	3.140813e-07	5.774584e-08	5.774584e-08
2.400000e+02	2.600000e+02	8.538730e-07	4.363713e-07	4.363713e-07
2.600000e+02	2.800000e+02	1.187742e-07	2.436322e-08	2.436322e-08
2.800000e+02	3.000000e+02	1.825645e-07	4.992651e-08	4.992651e-08
3.000000e+02	3.200000e+02	1.618400e-07	6.719948e-08	6.719948e-08
3.200000e+02	3.400000e+02	8.231910e-08	2.162945e-08	2.162945e-08
3.400000e+02	3.600000e+02	4.829402e-08	1.465002e-08	1.465002e-08
3.600000e+02	3.800000e+02	1.951022e-08	7.484693e-09	7.484693e-09
3.800000e+02	4.000000e+02	2.193169e-08	7.783123e-09	7.783123e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_MET
LineColor=orange
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_MET
ScaledBy=1.06452015120146165e-08
Title=wz(jj)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.047459e-06	8.050320e-08	8.050320e-08
2.000000e+01	4.000000e+01	3.187611e-06	5.516629e-08	5.516629e-08
4.000000e+01	6.000000e+01	2.256228e-06	4.879796e-08	4.879796e-08
6.000000e+01	8.000000e+01	1.309393e-06	7.019598e-08	7.019598e-08
8.000000e+01	1.000000e+02	9.110525e-07	1.866738e-07	1.866738e-07
1.000000e+02	1.200000e+02	4.282959e-07	1.466264e-08	1.466264e-08
1.200000e+02	1.400000e+02	2.754007e-07	1.165527e-08	1.165527e-08
1.400000e+02	1.600000e+02	2.095028e-07	1.140353e-08	1.140353e-08
1.600000e+02	1.800000e+02	1.380999e-07	7.399367e-09	7.399367e-09
1.800000e+02	2.000000e+02	1.044268e-07	6.696850e-09	6.696850e-09
2.000000e+02	2.200000e+02	7.410980e-08	8.538068e-09	8.538068e-09
2.200000e+02	2.400000e+02	6.100685e-08	4.986725e-09	4.986725e-09
2.400000e+02	2.600000e+02	3.833928e-08	2.281525e-09	2.281525e-09
2.600000e+02	2.800000e+02	2.702370e-08	1.573738e-09	1.573738e-09
2.800000e+02	3.000000e+02	2.390740e-08	1.934552e-09	1.934552e-09
3.000000e+02	3.200000e+02	1.574752e-08	1.633483e-09	1.633483e-09
3.200000e+02	3.400000e+02	1.160913e-08	8.560822e-10	8.560822e-10
3.400000e+02	3.600000e+02	9.237605e-09	7.814415e-10	7.814415e-10
3.600000e+02	3.800000e+02	7.336745e-09	6.392715e-10	6.392715e-10
3.800000e+02	4.000000e+02	7.088045e-09	9.797181e-10	9.797181e-10
# END HISTO1D





# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_MET
LineColor=black
LineStyle=dashdotted
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_MET
Scale=1
Title=bb4l-sl ($p_{{\rm T},j} > 5$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.082875e-01	9.713860e-04	9.713860e-04
2.000000e+01	4.000000e+01	9.457680e-01	2.428725e-03	2.428725e-03
4.000000e+01	6.000000e+01	8.007975e-01	2.080541e-03	2.080541e-03
6.000000e+01	8.000000e+01	4.875739e-01	1.763423e-03	1.763423e-03
8.000000e+01	1.000000e+02	2.835061e-01	8.535350e-04	8.535350e-04
1.000000e+02	1.200000e+02	1.718642e-01	6.729720e-04	6.729720e-04
1.200000e+02	1.400000e+02	1.050221e-01	5.526823e-04	5.526823e-04
1.400000e+02	1.600000e+02	6.438085e-02	3.593852e-04	3.593852e-04
1.600000e+02	1.800000e+02	3.946307e-02	2.633975e-04	2.633975e-04
1.800000e+02	2.000000e+02	2.499267e-02	2.030302e-04	2.030302e-04
2.000000e+02	2.200000e+02	1.607869e-02	2.094191e-04	2.094191e-04
2.200000e+02	2.400000e+02	1.009896e-02	7.697787e-05	7.697787e-05
2.400000e+02	2.600000e+02	6.544255e-03	6.614461e-05	6.614461e-05
2.600000e+02	2.800000e+02	4.389273e-03	4.917708e-05	4.917708e-05
2.800000e+02	3.000000e+02	2.978379e-03	6.332184e-05	6.332184e-05
3.000000e+02	3.200000e+02	1.927612e-03	4.977852e-05	4.977852e-05
3.200000e+02	3.400000e+02	1.375003e-03	8.381211e-05	8.381211e-05
3.400000e+02	3.600000e+02	8.631595e-04	1.290238e-05	1.290238e-05
3.600000e+02	3.800000e+02	5.945370e-04	1.059149e-05	1.059149e-05
3.800000e+02	4.000000e+02	4.065083e-04	1.507976e-05	1.507976e-05
# END HISTO1D



# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_MET
LineColor=black
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_MET
Scale=1
Title=bb4l-sl ($p_{{\rm T},j} > 1$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.713465e-01	4.448735e-04	4.448735e-04
2.000000e+01	4.000000e+01	1.791100e+00	8.195497e-04	8.195497e-04
4.000000e+01	6.000000e+01	1.524841e+00	6.646849e-04	6.646849e-04
6.000000e+01	8.000000e+01	9.171875e-01	5.787428e-04	5.787428e-04
8.000000e+01	1.000000e+02	5.328890e-01	4.033007e-04	4.033007e-04
1.000000e+02	1.200000e+02	3.183861e-01	4.575688e-04	4.575688e-04
1.200000e+02	1.400000e+02	1.908319e-01	2.145465e-04	2.145465e-04
1.400000e+02	1.600000e+02	1.154454e-01	1.522981e-04	1.522981e-04
1.600000e+02	1.800000e+02	7.060915e-02	1.180458e-04	1.180458e-04
1.800000e+02	2.000000e+02	4.385045e-02	8.779176e-05	8.779176e-05
2.000000e+02	2.200000e+02	2.739265e-02	7.015004e-05	7.015004e-05
2.200000e+02	2.400000e+02	1.740559e-02	5.711539e-05	5.711539e-05
2.400000e+02	2.600000e+02	1.113322e-02	3.661452e-05	3.661452e-05
2.600000e+02	2.800000e+02	7.223980e-03	3.340962e-05	3.340962e-05
2.800000e+02	3.000000e+02	4.881385e-03	2.279947e-04	2.279947e-04
3.000000e+02	3.200000e+02	3.027725e-03	2.057717e-05	2.057717e-05
3.200000e+02	3.400000e+02	2.006315e-03	2.774928e-05	2.774928e-05
3.400000e+02	3.600000e+02	1.317723e-03	1.354226e-05	1.354226e-05
3.600000e+02	3.800000e+02	8.665445e-04	1.055043e-05	1.055043e-05
3.800000e+02	4.000000e+02	5.758520e-04	7.203638e-06	7.203638e-06
# END HISTO1D

# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_MET
LineColor=blue
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_MET
ScaledBy=3.69345196964033576e-10
Title=lvqq'bbj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.120504e-01	1.814110e-03	1.814110e-03
2.000000e+01	4.000000e+01	9.410235e-01	1.903524e-03	1.903524e-03
4.000000e+01	6.000000e+01	8.046505e-01	2.931996e-03	2.931996e-03
6.000000e+01	8.000000e+01	4.903510e-01	3.247653e-03	3.247653e-03
8.000000e+01	1.000000e+02	2.858946e-01	3.544641e-03	3.544641e-03
1.000000e+02	1.200000e+02	1.738878e-01	1.795263e-03	1.795263e-03
1.200000e+02	1.400000e+02	1.054096e-01	1.517115e-03	1.517115e-03
1.400000e+02	1.600000e+02	6.410435e-02	4.383114e-04	4.383114e-04
1.600000e+02	1.800000e+02	4.072742e-02	8.816599e-04	8.816599e-04
1.800000e+02	2.000000e+02	2.514809e-02	3.013781e-04	3.013781e-04
2.000000e+02	2.200000e+02	1.584292e-02	3.301404e-04	3.301404e-04
2.200000e+02	2.400000e+02	1.012948e-02	1.154359e-04	1.154359e-04
2.400000e+02	2.600000e+02	6.601095e-03	9.710645e-05	9.710645e-05
2.600000e+02	2.800000e+02	4.441330e-03	1.203068e-04	1.203068e-04
2.800000e+02	3.000000e+02	2.804089e-03	4.792789e-05	4.792789e-05
3.000000e+02	3.200000e+02	1.896216e-03	3.835636e-05	3.835636e-05
3.200000e+02	3.400000e+02	1.278019e-03	3.980697e-05	3.980697e-05
3.400000e+02	3.600000e+02	8.731065e-04	2.506339e-05	2.506339e-05
3.600000e+02	3.800000e+02	5.830090e-04	1.504171e-05	1.504171e-05
3.800000e+02	4.000000e+02	3.904219e-04	1.142197e-05	1.142197e-05
# END HISTO1D



# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_MET
LineColor=blue
LineStyle=dashdotted
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_MET
ScaledBy=4.16639137409262014e-10
Title=lvqq'bbj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.707155e-01	3.331813e-03	3.331813e-03
2.000000e+01	4.000000e+01	1.788870e+00	8.478507e-03	8.478507e-03
4.000000e+01	6.000000e+01	1.528703e+00	9.020729e-03	9.020729e-03
6.000000e+01	8.000000e+01	9.222925e-01	6.013971e-03	6.013971e-03
8.000000e+01	1.000000e+02	5.323980e-01	2.457595e-03	2.457595e-03
1.000000e+02	1.200000e+02	3.154152e-01	1.439812e-03	1.439812e-03
1.200000e+02	1.400000e+02	1.940000e-01	3.346700e-03	3.346700e-03
1.400000e+02	1.600000e+02	1.175844e-01	3.323529e-03	3.323529e-03
1.600000e+02	1.800000e+02	7.023665e-02	6.059177e-04	6.059177e-04
1.800000e+02	2.000000e+02	4.358398e-02	4.648750e-04	4.648750e-04
2.000000e+02	2.200000e+02	2.683437e-02	3.640826e-04	3.640826e-04
2.200000e+02	2.400000e+02	1.684711e-02	2.644468e-04	2.644468e-04
2.400000e+02	2.600000e+02	1.087289e-02	1.534863e-04	1.534863e-04
2.600000e+02	2.800000e+02	7.173980e-03	1.300793e-04	1.300793e-04
2.800000e+02	3.000000e+02	4.599501e-03	1.099310e-04	1.099310e-04
3.000000e+02	3.200000e+02	3.089655e-03	8.246745e-05	8.246745e-05
3.200000e+02	3.400000e+02	1.946292e-03	5.186943e-05	5.186943e-05
3.400000e+02	3.600000e+02	1.272081e-03	4.399374e-05	4.399374e-05
3.600000e+02	3.800000e+02	8.359795e-04	3.039462e-05	3.039462e-05
3.800000e+02	4.000000e+02	5.458590e-04	2.675239e-05	2.675239e-05
# END HISTO1D




==> figures/loplots/2b_M_J1J2.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOoff.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_M_J1J2  //Users/jlindert/Documents/proj/ttsemi/results/LOtchant.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschant.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOPSpurevbf.yoda/ttsemi_dec/2b_M_J1J2
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOoff.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchant.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschant.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOPSpurevbf.yoda/ttsemi_dec/2b_M_J1J2
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b j j$ at 13 TeV
LegendOrder=
RatioPlot1=1
LogX=1
LogY=1
RatioPlot1YMax=3
RatioPlot1YLabel=1/lvjjbb
RatioPlot1SameStyle=1
XMin=40
YMin=0.0000002
RatioPlot1YSize=5
#RatioPlotYOffset=6.55
RatioPlot1YMin=0.002
RatioPlot1Error=1
RatioPlot1YSize=5
RatioPlot1LogY=1
RatioPlot1ErrorBands=0
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOoff.yoda/ttsemi_dec/2b_M_J1J2
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOoff.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchant.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschant.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOPSpurevbf.yoda/ttsemi_dec/2b_M_J1J2 
XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
XMax=1000
YLabel=$\mathrm{d}\sigma / \mathrm{d} m_{j_1j_2}$ [pb/GeV]
XLabel=$m_{j_1j_2}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=1/lvjjbb
RatioPlot2SameStyle=1
RatioPlot2YSize=5
RatioPlot2YMin=0.55
RatioPlot2Error=1
RatioPlot2ErrorBands=0
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOoff.yoda/ttsemi_dec/2b_M_J1J2
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOoff.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+tchant.yoda/ttsemi_dec/2b_M_J1J2
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+tchant.yoda/ttsemi_dec/2b_M_J1J2
RatioPlot2LegendXPos=0.25
# END PLOT

# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(180,0.2){$N_B \ge 2$}
\endpsclip
# END SPECIAL



# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_M_J1J2
LineColor=red
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_M_J1J2
ScaledBy=5.87406875376117812e-11
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	2.774768e-06	1.527890e-07	1.527890e-07
1.500000e+01	2.000000e+01	8.102810e-05	1.488565e-06	1.488565e-06
2.000000e+01	2.500000e+01	3.230628e-04	2.559559e-06	2.559559e-06
2.500000e+01	3.000000e+01	7.117810e-04	3.185839e-06	3.185839e-06
3.000000e+01	3.500000e+01	1.209243e-03	3.362137e-06	3.362137e-06
3.500000e+01	4.000000e+01	1.847035e-03	4.977509e-06	4.977509e-06
4.000000e+01	4.500000e+01	2.676296e-03	4.247988e-06	4.247988e-06
4.500000e+01	5.000000e+01	3.856138e-03	4.880030e-06	4.880030e-06
5.000000e+01	5.500000e+01	5.714286e-03	6.327224e-06	6.327224e-06
5.500000e+01	6.000000e+01	8.917210e-03	8.417201e-06	8.417201e-06
6.000000e+01	6.500000e+01	1.522557e-02	1.081053e-05	1.081053e-05
6.500000e+01	7.000000e+01	3.051374e-02	1.551044e-05	1.551044e-05
7.000000e+01	7.500000e+01	8.702866e-02	2.896490e-05	2.896490e-05
7.500000e+01	8.000000e+01	9.796256e-01	9.676687e-05	9.676687e-05
8.000000e+01	8.500000e+01	1.723983e+00	1.300394e-04	1.300394e-04
8.500000e+01	9.000000e+01	1.110455e-01	3.225393e-05	3.225393e-05
9.000000e+01	9.500000e+01	3.471060e-02	1.726479e-05	1.726479e-05
9.500000e+01	1.000000e+02	1.641086e-02	1.180735e-05	1.180735e-05
1.000000e+02	1.050000e+02	9.256206e-03	9.011333e-06	9.011333e-06
1.050000e+02	1.100000e+02	5.738042e-03	7.204451e-06	7.204451e-06
1.100000e+02	1.150000e+02	3.751374e-03	7.016731e-06	7.016731e-06
1.150000e+02	1.200000e+02	2.526594e-03	5.244417e-06	5.244417e-06
1.200000e+02	1.300000e+02	1.441341e-03	3.966913e-06	3.966913e-06
1.300000e+02	1.400000e+02	6.516596e-04	2.760630e-06	2.760630e-06
1.400000e+02	1.500000e+02	2.814877e-04	4.386591e-06	4.386591e-06
1.500000e+02	1.600000e+02	1.183724e-04	2.775201e-06	2.775201e-06
1.600000e+02	1.700000e+02	8.432311e-05	4.102771e-06	4.102771e-06
1.700000e+02	1.800000e+02	7.631840e-05	2.789108e-06	2.789108e-06
1.800000e+02	1.900000e+02	6.514132e-05	4.207920e-06	4.207920e-06
1.900000e+02	2.000000e+02	5.609917e-05	3.385810e-06	3.385810e-06
2.000000e+02	2.500000e+02	4.300108e-05	4.289946e-07	4.289946e-07
2.500000e+02	3.000000e+02	2.692782e-05	8.082648e-08	8.082648e-08
3.000000e+02	3.500000e+02	1.870518e-05	9.435711e-08	9.435711e-08
3.500000e+02	4.000000e+02	1.358243e-05	5.717075e-08	5.717075e-08
4.000000e+02	4.500000e+02	1.014800e-05	4.324259e-08	4.324259e-08
4.500000e+02	5.000000e+02	7.820628e-06	4.053568e-08	4.053568e-08
5.000000e+02	6.000000e+02	5.562827e-06	2.402890e-08	2.402890e-08
6.000000e+02	7.000000e+02	3.566648e-06	1.967726e-08	1.967726e-08
7.000000e+02	8.000000e+02	2.424982e-06	2.680918e-08	2.680918e-08
8.000000e+02	9.000000e+02	1.599370e-06	1.081247e-08	1.081247e-08
9.000000e+02	1.000000e+03	1.116226e-06	2.415380e-08	2.415380e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOoff.yoda/ttsemi_dec/2b_M_J1J2
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOoff.yoda/ttsemi_dec/2b_M_J1J2
ScaledBy=2.26982383273032615e-09
Title=lvjjbb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	1.108436e-05	2.229084e-06	2.229084e-06
1.500000e+01	2.000000e+01	2.408050e-04	9.750130e-06	9.750130e-06
2.000000e+01	2.500000e+01	7.753300e-04	3.223349e-05	3.223349e-05
2.500000e+01	3.000000e+01	1.290853e-03	2.265543e-05	2.265543e-05
3.000000e+01	3.500000e+01	1.955794e-03	2.823103e-05	2.823103e-05
3.500000e+01	4.000000e+01	2.637348e-03	3.481565e-05	3.481565e-05
4.000000e+01	4.500000e+01	3.491952e-03	2.338331e-05	2.338331e-05
4.500000e+01	5.000000e+01	4.754312e-03	3.156023e-05	3.156023e-05
5.000000e+01	5.500000e+01	6.593234e-03	3.042692e-05	3.042692e-05
5.500000e+01	6.000000e+01	9.800780e-03	2.848240e-05	2.848240e-05
6.000000e+01	6.500000e+01	1.610759e-02	3.830908e-05	3.830908e-05
6.500000e+01	7.000000e+01	3.139234e-02	4.973137e-05	4.973137e-05
7.000000e+01	7.500000e+01	8.786842e-02	1.053468e-04	1.053468e-04
7.500000e+01	8.000000e+01	9.805752e-01	3.688995e-04	3.688995e-04
8.000000e+01	8.500000e+01	1.724709e+00	4.168883e-04	4.168883e-04
8.500000e+01	9.000000e+01	1.119643e-01	1.088306e-04	1.088306e-04
9.000000e+01	9.500000e+01	3.569628e-02	6.691239e-05	6.691239e-05
9.500000e+01	1.000000e+02	1.737979e-02	4.671565e-05	4.671565e-05
1.000000e+02	1.050000e+02	1.024748e-02	4.605270e-05	4.605270e-05
1.050000e+02	1.100000e+02	6.622396e-03	2.049967e-05	2.049967e-05
1.100000e+02	1.150000e+02	4.671216e-03	1.889770e-05	1.889770e-05
1.150000e+02	1.200000e+02	3.426630e-03	1.810698e-05	1.810698e-05
1.200000e+02	1.300000e+02	2.346553e-03	2.071248e-05	2.071248e-05
1.300000e+02	1.400000e+02	1.607625e-03	4.266616e-05	4.266616e-05
1.400000e+02	1.500000e+02	1.195619e-03	7.666550e-05	7.666550e-05
1.500000e+02	1.600000e+02	9.468471e-04	2.933301e-05	2.933301e-05
1.600000e+02	1.700000e+02	8.417713e-04	2.239881e-05	2.239881e-05
1.700000e+02	1.800000e+02	8.452394e-04	2.383294e-05	2.383294e-05
1.800000e+02	1.900000e+02	7.877977e-04	3.529139e-05	3.529139e-05
1.900000e+02	2.000000e+02	7.563670e-04	4.341512e-05	4.341512e-05
2.000000e+02	2.500000e+02	6.149656e-04	5.574047e-06	5.574047e-06
2.500000e+02	3.000000e+02	5.320344e-04	3.748294e-05	3.748294e-05
3.000000e+02	3.500000e+02	3.644014e-04	4.441635e-06	4.441635e-06
3.500000e+02	4.000000e+02	2.994140e-04	9.612357e-06	9.612357e-06
4.000000e+02	4.500000e+02	2.191446e-04	4.022613e-06	4.022613e-06
4.500000e+02	5.000000e+02	1.689539e-04	3.123961e-06	3.123961e-06
5.000000e+02	6.000000e+02	1.158088e-04	1.664942e-06	1.664942e-06
6.000000e+02	7.000000e+02	7.720227e-05	4.453436e-06	4.453436e-06
7.000000e+02	8.000000e+02	4.789879e-05	1.485826e-06	1.485826e-06
8.000000e+02	9.000000e+02	2.929241e-05	1.023643e-06	1.023643e-06
9.000000e+02	1.000000e+03	2.057564e-05	9.191082e-07	9.191082e-07
# 0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# 5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# 1.000000e+01	1.500000e+01	6.820420e-06	1.535711e-06	1.535711e-06
# 1.500000e+01	2.000000e+01	3.423348e-04	9.782450e-05	9.782450e-05
# 2.000000e+01	2.500000e+01	9.776250e-04	1.664911e-04	1.664911e-04
# 2.500000e+01	3.000000e+01	1.177031e-03	5.166799e-05	5.166799e-05
# 3.000000e+01	3.500000e+01	1.874268e-03	5.949338e-05	5.949338e-05
# 3.500000e+01	4.000000e+01	2.639140e-03	8.797118e-05	8.797118e-05
# 4.000000e+01	4.500000e+01	3.366320e-03	7.906671e-05	7.906671e-05
# 4.500000e+01	5.000000e+01	4.719632e-03	9.139735e-05	9.139735e-05
# 5.000000e+01	5.500000e+01	6.568054e-03	1.234363e-04	1.234363e-04
# 5.500000e+01	6.000000e+01	9.584986e-03	1.046771e-04	1.046771e-04
# 6.000000e+01	6.500000e+01	1.615665e-02	1.504417e-04	1.504417e-04
# 6.500000e+01	7.000000e+01	3.127496e-02	2.347165e-04	2.347165e-04
# 7.000000e+01	7.500000e+01	8.806088e-02	4.584809e-04	4.584809e-04
# 7.500000e+01	8.000000e+01	9.774030e-01	1.644078e-03	1.644078e-03
# 8.000000e+01	8.500000e+01	1.725075e+00	1.865277e-03	1.865277e-03
# 8.500000e+01	9.000000e+01	1.116585e-01	5.096369e-04	5.096369e-04
# 9.000000e+01	9.500000e+01	3.576376e-02	2.482588e-04	2.482588e-04
# 9.500000e+01	1.000000e+02	1.737249e-02	1.407437e-04	1.407437e-04
# 1.000000e+02	1.050000e+02	1.038041e-02	1.200496e-04	1.200496e-04
# 1.050000e+02	1.100000e+02	6.750382e-03	2.641100e-04	2.641100e-04
# 1.100000e+02	1.150000e+02	4.657986e-03	5.849722e-05	5.849722e-05
# 1.150000e+02	1.200000e+02	3.248208e-03	4.612201e-05	4.612201e-05
# 1.200000e+02	1.300000e+02	2.345124e-03	6.904157e-05	6.904157e-05
# 1.300000e+02	1.400000e+02	1.522011e-03	5.674803e-05	5.674803e-05
# 1.400000e+02	1.500000e+02	1.099592e-03	3.559229e-05	3.559229e-05
# 1.500000e+02	1.600000e+02	9.342592e-04	3.228729e-05	3.228729e-05
# 1.600000e+02	1.700000e+02	8.069607e-04	3.268403e-05	3.268403e-05
# 1.700000e+02	1.800000e+02	7.808498e-04	3.228910e-05	3.228910e-05
# 1.800000e+02	1.900000e+02	7.271339e-04	3.717682e-05	3.717682e-05
# 1.900000e+02	2.000000e+02	9.608627e-04	2.585006e-04	2.585006e-04
# 2.000000e+02	2.500000e+02	5.966454e-04	1.577023e-05	1.577023e-05
# 2.500000e+02	3.000000e+02	4.716010e-04	1.538219e-05	1.538219e-05
# 3.000000e+02	3.500000e+02	3.770236e-04	1.943021e-05	1.943021e-05
# 3.500000e+02	4.000000e+02	3.365300e-04	3.142006e-05	3.142006e-05
# 4.000000e+02	4.500000e+02	2.237554e-04	1.327528e-05	1.327528e-05
# 4.500000e+02	5.000000e+02	1.931873e-04	1.344556e-05	1.344556e-05
# 5.000000e+02	6.000000e+02	1.087983e-04	4.931841e-06	4.931841e-06
# 6.000000e+02	7.000000e+02	7.014094e-05	4.609733e-06	4.609733e-06
# 7.000000e+02	8.000000e+02	5.224252e-05	1.029270e-05	1.029270e-05
# 8.000000e+02	9.000000e+02	2.810217e-05	3.425623e-06	3.425623e-06
# 9.000000e+02	1.000000e+03	1.813291e-05	2.535619e-06	2.535619e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_M_J1J2
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_M_J1J2
Scale=6
ScaledBy=4.98841944660993763e-10
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	3.457396e-07	5.953513e-08	5.953513e-08
1.500000e+01	2.000000e+01	1.183879e-05	3.217456e-07	3.217456e-07
2.000000e+01	2.500000e+01	5.096418e-05	6.882465e-07	6.882465e-07
2.500000e+01	3.000000e+01	1.113974e-04	9.649899e-07	9.649899e-07
3.000000e+01	3.500000e+01	1.899155e-04	1.250730e-06	1.250730e-06
3.500000e+01	4.000000e+01	2.929518e-04	1.524233e-06	1.524233e-06
4.000000e+01	4.500000e+01	4.318162e-04	1.822362e-06	1.822362e-06
4.500000e+01	5.000000e+01	6.260842e-04	2.180562e-06	2.180562e-06
5.000000e+01	5.500000e+01	9.306568e-04	2.843947e-06	2.843947e-06
5.500000e+01	6.000000e+01	1.476069e-03	3.233595e-06	3.233595e-06
6.000000e+01	6.500000e+01	2.517410e-03	4.216166e-06	4.216166e-06
6.500000e+01	7.000000e+01	5.064984e-03	5.484081e-06	5.484081e-06
7.000000e+01	7.500000e+01	1.446125e-02	8.883078e-06	8.883078e-06
7.500000e+01	8.000000e+01	1.632308e-01	2.915457e-05	2.915457e-05
8.000000e+01	8.500000e+01	2.872822e-01	3.865494e-05	3.865494e-05
8.500000e+01	9.000000e+01	1.846568e-02	1.006270e-05	1.006270e-05
9.000000e+01	9.500000e+01	5.756194e-03	5.313591e-06	5.313591e-06
9.500000e+01	1.000000e+02	2.718242e-03	3.656776e-06	3.656776e-06
1.000000e+02	1.050000e+02	1.524807e-03	2.786156e-06	2.786156e-06
1.050000e+02	1.100000e+02	9.398924e-04	2.197079e-06	2.197079e-06
1.100000e+02	1.150000e+02	6.061210e-04	1.772685e-06	1.772685e-06
1.150000e+02	1.200000e+02	4.011534e-04	1.372511e-06	1.372511e-06
1.200000e+02	1.300000e+02	2.225139e-04	6.863289e-07	6.863289e-07
1.300000e+02	1.400000e+02	9.295571e-05	4.053642e-07	4.053642e-07
1.400000e+02	1.500000e+02	3.224618e-05	3.109665e-07	3.109665e-07
1.500000e+02	1.600000e+02	8.012141e-06	2.200980e-07	2.200980e-07
1.600000e+02	1.700000e+02	2.554071e-06	1.066264e-07	1.066264e-07
1.700000e+02	1.800000e+02	1.890992e-06	1.343886e-07	1.343886e-07
1.800000e+02	1.900000e+02	1.533018e-06	1.060990e-07	1.060990e-07
1.900000e+02	2.000000e+02	1.132165e-06	7.934632e-08	7.934632e-08
2.000000e+02	2.500000e+02	7.139188e-07	3.769197e-08	3.769197e-08
2.500000e+02	3.000000e+02	3.095976e-07	2.592351e-08	2.592351e-08
3.000000e+02	3.500000e+02	1.755204e-07	2.174860e-08	2.174860e-08
3.500000e+02	4.000000e+02	7.970470e-08	2.176255e-08	2.176255e-08
4.000000e+02	4.500000e+02	6.144330e-08	2.017506e-08	2.017506e-08
4.500000e+02	5.000000e+02	2.152110e-08	6.902996e-09	6.902996e-09
5.000000e+02	6.000000e+02	1.255584e-08	4.285669e-09	4.285669e-09
6.000000e+02	7.000000e+02	2.817278e-09	1.151810e-09	1.151810e-09
7.000000e+02	8.000000e+02	1.287588e-09	8.285796e-10	8.285796e-10
8.000000e+02	9.000000e+02	4.063276e-09	2.521135e-09	2.521135e-09
9.000000e+02	1.000000e+03	3.715369e-10	3.715368e-10	3.715368e-10
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_M_J1J2
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_M_J1J2
ScaledBy=1.59330700419001828e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	5.992396e-07	1.541919e-07	1.541919e-07
1.500000e+01	2.000000e+01	1.121026e-05	7.856959e-07	7.856959e-07
2.000000e+01	2.500000e+01	2.562216e-05	9.557759e-07	9.557759e-07
2.500000e+01	3.000000e+01	4.159252e-05	1.120681e-06	1.120681e-06
3.000000e+01	3.500000e+01	5.763390e-05	1.628545e-06	1.628545e-06
3.500000e+01	4.000000e+01	6.854344e-05	1.501096e-06	1.501096e-06
4.000000e+01	4.500000e+01	8.187822e-05	2.074978e-06	2.074978e-06
4.500000e+01	5.000000e+01	8.971516e-05	1.943645e-06	1.943645e-06
5.000000e+01	5.500000e+01	9.820454e-05	1.812706e-06	1.812706e-06
5.500000e+01	6.000000e+01	1.048618e-04	1.744872e-06	1.744872e-06
6.000000e+01	6.500000e+01	1.154272e-04	4.363511e-06	4.363511e-06
6.500000e+01	7.000000e+01	1.166064e-04	2.216890e-06	2.216890e-06
7.000000e+01	7.500000e+01	1.172873e-04	1.917350e-06	1.917350e-06
7.500000e+01	8.000000e+01	1.213338e-04	2.152183e-06	2.152183e-06
8.000000e+01	8.500000e+01	1.184090e-04	2.048568e-06	2.048568e-06
8.500000e+01	9.000000e+01	1.155236e-04	1.801921e-06	1.801921e-06
9.000000e+01	9.500000e+01	1.119579e-04	1.586638e-06	1.586638e-06
9.500000e+01	1.000000e+02	1.153333e-04	2.087166e-06	2.087166e-06
1.000000e+02	1.050000e+02	1.101858e-04	1.640664e-06	1.640664e-06
1.050000e+02	1.100000e+02	1.057548e-04	1.634660e-06	1.634660e-06
1.100000e+02	1.150000e+02	1.054513e-04	1.635853e-06	1.635853e-06
1.150000e+02	1.200000e+02	9.710474e-05	1.540271e-06	1.540271e-06
1.200000e+02	1.300000e+02	8.960878e-05	1.034915e-06	1.034915e-06
1.300000e+02	1.400000e+02	8.103020e-05	9.090368e-07	9.090368e-07
1.400000e+02	1.500000e+02	7.369610e-05	9.374758e-07	9.374758e-07
1.500000e+02	1.600000e+02	6.634454e-05	8.058977e-07	8.058977e-07
1.600000e+02	1.700000e+02	5.917275e-05	6.931780e-07	6.931780e-07
1.700000e+02	1.800000e+02	5.231560e-05	6.197454e-07	6.197454e-07
1.800000e+02	1.900000e+02	4.805034e-05	6.545341e-07	6.545341e-07
1.900000e+02	2.000000e+02	4.340099e-05	5.944025e-07	5.944025e-07
2.000000e+02	2.500000e+02	3.203534e-05	2.765696e-07	2.765696e-07
2.500000e+02	3.000000e+02	2.105260e-05	1.943326e-07	1.943326e-07
3.000000e+02	3.500000e+02	1.472064e-05	2.012208e-07	2.012208e-07
3.500000e+02	4.000000e+02	1.089185e-05	1.969240e-07	1.969240e-07
4.000000e+02	4.500000e+02	8.018680e-06	1.514042e-07	1.514042e-07
4.500000e+02	5.000000e+02	6.048702e-06	1.010376e-07	1.010376e-07
5.000000e+02	6.000000e+02	4.398239e-06	9.835201e-08	9.835201e-08
6.000000e+02	7.000000e+02	2.944048e-06	7.357486e-08	7.357486e-08
7.000000e+02	8.000000e+02	2.002404e-06	7.018710e-08	7.018710e-08
8.000000e+02	9.000000e+02	1.387218e-06	7.929084e-08	7.929084e-08
9.000000e+02	1.000000e+03	8.685420e-07	3.665158e-08	3.665158e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchant.yoda/ttsemi_dec/2b_M_J1J2
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchant.yoda/ttsemi_dec/2b_M_J1J2
ScaledBy=7.52534290918167800e-09
Title=tjjb (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	8.849284e-06	5.242171e-06	5.242171e-06
1.500000e+01	2.000000e+01	1.417189e-04	2.597087e-05	2.597087e-05
2.000000e+01	2.500000e+01	4.357372e-04	6.416407e-05	6.416407e-05
2.500000e+01	3.000000e+01	5.053838e-04	4.954115e-05	4.954115e-05
3.000000e+01	3.500000e+01	7.603924e-04	9.863002e-05	9.863002e-05
3.500000e+01	4.000000e+01	6.953962e-04	6.707816e-05	6.707816e-05
4.000000e+01	4.500000e+01	6.184012e-04	3.603824e-05	3.603824e-05
4.500000e+01	5.000000e+01	7.668044e-04	4.224727e-05	4.224727e-05
5.000000e+01	5.500000e+01	7.365944e-04	4.198596e-05	4.198596e-05
5.500000e+01	6.000000e+01	8.889578e-04	7.604714e-05	7.604714e-05
6.000000e+01	6.500000e+01	6.611068e-04	2.870573e-05	2.870573e-05
6.500000e+01	7.000000e+01	8.242294e-04	6.722645e-05	6.722645e-05
7.000000e+01	7.500000e+01	7.291516e-04	3.630618e-05	3.630618e-05
7.500000e+01	8.000000e+01	9.729048e-04	1.159869e-04	1.159869e-04
8.000000e+01	8.500000e+01	8.664410e-04	6.499911e-05	6.499911e-05
8.500000e+01	9.000000e+01	8.326972e-04	4.846664e-05	4.846664e-05
9.000000e+01	9.500000e+01	8.473918e-04	9.221724e-05	9.221724e-05
9.500000e+01	1.000000e+02	1.607793e-03	7.899547e-04	7.899547e-04
1.000000e+02	1.050000e+02	7.756622e-04	3.076521e-05	3.076521e-05
1.050000e+02	1.100000e+02	8.792830e-04	1.102237e-04	1.102237e-04
1.100000e+02	1.150000e+02	7.692484e-04	3.670284e-05	3.670284e-05
1.150000e+02	1.200000e+02	8.432476e-04	6.914781e-05	6.914781e-05
1.200000e+02	1.300000e+02	7.600196e-04	2.789247e-05	2.789247e-05
1.300000e+02	1.400000e+02	8.210035e-04	4.566157e-05	4.566157e-05
1.400000e+02	1.500000e+02	7.274365e-04	3.958448e-05	3.958448e-05
1.500000e+02	1.600000e+02	6.846793e-04	3.280602e-05	3.280602e-05
1.600000e+02	1.700000e+02	6.777832e-04	5.562676e-05	5.562676e-05
1.700000e+02	1.800000e+02	6.315442e-04	2.010765e-05	2.010765e-05
1.800000e+02	1.900000e+02	6.257434e-04	2.163706e-05	2.163706e-05
1.900000e+02	2.000000e+02	5.840316e-04	2.210079e-05	2.210079e-05
2.000000e+02	2.500000e+02	5.013308e-04	8.155151e-06	8.155151e-06
2.500000e+02	3.000000e+02	3.975276e-04	6.722184e-06	6.722184e-06
3.000000e+02	3.500000e+02	3.107846e-04	5.939459e-06	5.939459e-06
3.500000e+02	4.000000e+02	2.357210e-04	4.771701e-06	4.771701e-06
4.000000e+02	4.500000e+02	1.929725e-04	4.640213e-06	4.640213e-06
4.500000e+02	5.000000e+02	1.767158e-04	1.438970e-05	1.438970e-05
5.000000e+02	6.000000e+02	1.121429e-04	2.797053e-06	2.797053e-06
6.000000e+02	7.000000e+02	6.947891e-05	2.668652e-06	2.668652e-06
7.000000e+02	8.000000e+02	4.192635e-05	1.879829e-06	1.879829e-06
8.000000e+02	9.000000e+02	2.988999e-05	1.949042e-06	1.949042e-06
9.000000e+02	1.000000e+03	1.947131e-05	1.400934e-06	1.400934e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOPSpurevbf.yoda/ttsemi_dec/2b_M_J1J2
LineColor=orange
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOPSpurevbf.yoda/ttsemi_dec/2b_M_J1J2
ScaledBy=1.05604250062474943e-09
Title=lvjj+bb (VBF)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	9.995058e-10	6.001311e-10	6.001311e-10
1.500000e+01	2.000000e+01	7.106438e-08	2.013327e-08	2.013327e-08
2.000000e+01	2.500000e+01	1.890890e-07	3.576077e-08	3.576077e-08
2.500000e+01	3.000000e+01	4.299676e-07	6.339962e-08	6.339962e-08
3.000000e+01	3.500000e+01	6.656188e-07	6.495118e-08	6.495118e-08
3.500000e+01	4.000000e+01	8.982828e-07	9.047207e-08	9.047207e-08
4.000000e+01	4.500000e+01	1.030492e-06	8.082151e-08	8.082151e-08
4.500000e+01	5.000000e+01	1.174616e-06	1.043681e-07	1.043681e-07
5.000000e+01	5.500000e+01	1.114140e-06	7.560299e-08	7.560299e-08
5.500000e+01	6.000000e+01	1.390902e-06	1.143644e-07	1.143644e-07
6.000000e+01	6.500000e+01	1.280766e-06	8.163244e-08	8.163244e-08
6.500000e+01	7.000000e+01	1.402776e-06	1.018454e-07	1.018454e-07
7.000000e+01	7.500000e+01	1.306688e-06	8.887380e-08	8.887380e-08
7.500000e+01	8.000000e+01	1.453201e-06	9.909044e-08	9.909044e-08
8.000000e+01	8.500000e+01	1.616999e-06	1.048100e-07	1.048100e-07
8.500000e+01	9.000000e+01	1.506020e-06	1.017307e-07	1.017307e-07
9.000000e+01	9.500000e+01	1.415872e-06	1.082004e-07	1.082004e-07
9.500000e+01	1.000000e+02	1.435256e-06	9.888949e-08	9.888949e-08
1.000000e+02	1.050000e+02	1.389652e-06	8.905210e-08	8.905210e-08
1.050000e+02	1.100000e+02	1.618662e-06	1.112441e-07	1.112441e-07
1.100000e+02	1.150000e+02	1.285818e-06	8.568227e-08	8.568227e-08
1.150000e+02	1.200000e+02	1.592706e-06	1.178252e-07	1.178252e-07
1.200000e+02	1.300000e+02	1.496258e-06	7.242638e-08	7.242638e-08
1.300000e+02	1.400000e+02	1.525369e-06	7.581006e-08	7.581006e-08
1.400000e+02	1.500000e+02	1.430042e-06	7.341009e-08	7.341009e-08
1.500000e+02	1.600000e+02	1.521471e-06	7.559957e-08	7.559957e-08
1.600000e+02	1.700000e+02	1.514274e-06	7.213075e-08	7.213075e-08
1.700000e+02	1.800000e+02	1.538139e-06	8.482313e-08	8.482313e-08
1.800000e+02	1.900000e+02	1.507407e-06	8.181741e-08	8.181741e-08
1.900000e+02	2.000000e+02	1.394195e-06	7.257838e-08	7.257838e-08
2.000000e+02	2.500000e+02	1.304217e-06	3.035629e-08	3.035629e-08
2.500000e+02	3.000000e+02	1.096742e-06	2.904915e-08	2.904915e-08
3.000000e+02	3.500000e+02	9.861310e-07	2.530071e-08	2.530071e-08
3.500000e+02	4.000000e+02	8.629362e-07	2.287171e-08	2.287171e-08
4.000000e+02	4.500000e+02	7.830564e-07	2.220266e-08	2.220266e-08
4.500000e+02	5.000000e+02	7.131404e-07	2.048879e-08	2.048879e-08
5.000000e+02	6.000000e+02	5.858272e-07	1.290021e-08	1.290021e-08
6.000000e+02	7.000000e+02	4.860329e-07	1.231868e-08	1.231868e-08
7.000000e+02	8.000000e+02	3.885005e-07	1.004044e-08	1.004044e-08
8.000000e+02	9.000000e+02	3.227698e-07	9.203331e-09	9.203331e-09
9.000000e+02	1.000000e+03	2.670071e-07	7.909058e-09	7.909058e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+tchant.yoda/ttsemi_dec/2b_M_J1J2
LineColor=magenta
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+tchant.yoda/ttsemi_dec/2b_M_J1J2
Title=bb4l-sl + tjjb (t-chan + s-chan) + VBF 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	1.282383e-05	5.250249e-06	5.250249e-06
1.500000e+01	2.000000e+01	2.439614e-04	2.600213e-05	2.600213e-05
2.000000e+01	2.500000e+01	8.149308e-04	6.457340e-05	6.457340e-05
2.500000e+01	3.000000e+01	1.270263e-03	4.975605e-05	4.975605e-05
3.000000e+01	3.500000e+01	2.007678e-03	9.869120e-05	9.869120e-05
3.500000e+01	4.000000e+01	2.578308e-03	6.732162e-05	6.732162e-05
4.000000e+01	4.500000e+01	3.335298e-03	3.634762e-05	3.634762e-05
4.500000e+01	5.000000e+01	4.663492e-03	4.265406e-05	4.265406e-05
5.000000e+01	5.500000e+01	6.489000e-03	4.598970e-05	4.598970e-05
5.500000e+01	6.000000e+01	9.916206e-03	7.698935e-05	7.698935e-05
6.000000e+01	6.500000e+01	1.593071e-02	3.055560e-05	3.055560e-05
6.500000e+01	7.000000e+01	3.139784e-02	6.899786e-05	6.899786e-05
7.000000e+01	7.500000e+01	8.767642e-02	4.260818e-05	4.260818e-05
7.500000e+01	8.000000e+01	9.805400e-01	1.362514e-04	1.362514e-04
8.000000e+01	8.500000e+01	1.724764e+00	1.156172e-04	1.156172e-04
8.500000e+01	9.000000e+01	1.117920e-01	5.441656e-05	5.441656e-05
9.000000e+01	9.500000e+01	3.554840e-02	9.320888e-05	9.320888e-05
9.500000e+01	1.000000e+02	1.809915e-02	7.901896e-04	7.901896e-04
1.000000e+02	1.050000e+02	1.011079e-02	4.219264e-05	4.219264e-05
1.050000e+02	1.100000e+02	6.669620e-03	1.103862e-04	1.103862e-04
1.100000e+02	1.150000e+02	4.548838e-03	3.706000e-05	3.706000e-05
1.150000e+02	1.200000e+02	3.411570e-03	7.083242e-05	7.083242e-05
1.200000e+02	1.300000e+02	2.240822e-03	3.337301e-05	3.337301e-05
1.300000e+02	1.400000e+02	1.496910e-03	4.569833e-05	4.569833e-05
1.400000e+02	1.500000e+02	1.033870e-03	3.990029e-05	3.990029e-05
1.500000e+02	1.600000e+02	8.284035e-04	3.282561e-05	3.282561e-05
1.600000e+02	1.700000e+02	7.843153e-04	5.576077e-05	5.576077e-05
1.700000e+02	1.800000e+02	7.217854e-04	2.014168e-05	2.014168e-05
1.800000e+02	1.900000e+02	7.082174e-04	2.171837e-05	2.171837e-05
1.900000e+02	2.000000e+02	6.581795e-04	2.212118e-05	2.212118e-05
2.000000e+02	2.500000e+02	5.682894e-04	1.491971e-05	1.491971e-05
2.500000e+02	3.000000e+02	4.314528e-04	6.726497e-06	6.726497e-06
3.000000e+02	3.500000e+02	3.337132e-04	5.943369e-06	5.943369e-06
3.500000e+02	4.000000e+02	2.510984e-04	4.774587e-06	4.774587e-06
4.000000e+02	4.500000e+02	2.037626e-04	4.642182e-06	4.642182e-06
4.500000e+02	5.000000e+02	1.845379e-04	1.439019e-05	1.439019e-05
5.000000e+02	6.000000e+02	1.174068e-04	2.798410e-06	2.798410e-06
6.000000e+02	7.000000e+02	7.239901e-05	2.669116e-06	2.669116e-06
7.000000e+02	8.000000e+02	4.374523e-05	1.880442e-06	1.880442e-06
8.000000e+02	9.000000e+02	3.107878e-05	1.949385e-06	1.949385e-06
9.000000e+02	1.000000e+03	2.019608e-05	1.401088e-06	1.401088e-06
# 
# 0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# 5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# 1.000000e+01	1.500000e+01	1.222382e-05	5.269030e-06	5.269030e-06
# 1.500000e+01	2.000000e+01	2.362918e-04	2.619578e-05	2.619578e-05
# 2.000000e+01	2.500000e+01	8.142852e-04	6.532874e-05	6.532874e-05
# 2.500000e+01	3.000000e+01	1.269900e-03	5.008843e-05	5.008843e-05
# 3.000000e+01	3.500000e+01	2.018650e-03	9.906553e-05	9.906553e-05
# 3.500000e+01	4.000000e+01	2.585208e-03	6.740955e-05	6.740955e-05
# 4.000000e+01	4.500000e+01	3.369424e-03	3.710504e-05	3.710504e-05
# 4.500000e+01	5.000000e+01	4.729862e-03	4.558889e-05	4.558889e-05
# 5.000000e+01	5.500000e+01	6.569118e-03	4.333290e-05	4.333290e-05
# 5.500000e+01	6.000000e+01	1.005631e-02	7.689954e-05	7.689954e-05
# 6.000000e+01	6.500000e+01	1.620429e-02	3.174142e-05	3.174142e-05
# 6.500000e+01	7.000000e+01	3.201914e-02	7.302320e-05	7.302320e-05
# 7.000000e+01	7.500000e+01	8.950492e-02	4.555540e-05	4.555540e-05
# 7.500000e+01	8.000000e+01	1.002081e+00	1.575620e-04	1.575620e-04
# 8.000000e+01	8.500000e+01	1.763492e+00	1.472392e-04	1.472392e-04
# 8.500000e+01	9.000000e+01	1.144235e-01	6.414524e-05	6.414524e-05
# 9.000000e+01	9.500000e+01	3.641860e-02	9.516747e-05	9.516747e-05
# 9.500000e+01	1.000000e+02	1.851456e-02	7.900995e-04	7.900995e-04
# 1.000000e+02	1.050000e+02	1.035533e-02	3.669432e-05	3.669432e-05
# 1.050000e+02	1.100000e+02	6.847704e-03	1.118968e-04	1.118968e-04
# 1.100000e+02	1.150000e+02	4.698940e-03	4.388162e-05	4.388162e-05
# 1.150000e+02	1.200000e+02	3.482186e-03	6.961810e-05	6.961810e-05
# 1.200000e+02	1.300000e+02	2.294828e-03	2.943642e-05	2.943642e-05
# 1.300000e+02	1.400000e+02	1.554879e-03	4.732490e-05	4.732490e-05
# 1.400000e+02	1.500000e+02	1.052352e-03	3.993848e-05	3.993848e-05
# 1.500000e+02	1.600000e+02	8.401683e-04	3.309840e-05	3.309840e-05
# 1.600000e+02	1.700000e+02	7.907789e-04	5.597817e-05	5.597817e-05
# 1.700000e+02	1.800000e+02	7.433079e-04	2.303666e-05	2.303666e-05
# 1.800000e+02	1.900000e+02	7.115977e-04	2.201758e-05	2.201758e-05
# 1.900000e+02	2.000000e+02	6.616990e-04	2.258741e-05	2.258741e-05
# 2.000000e+02	2.500000e+02	5.546810e-04	8.351637e-06	8.351637e-06
# 2.500000e+02	3.000000e+02	4.602340e-04	2.271407e-05	2.271407e-05
# 3.000000e+02	3.500000e+02	3.335976e-04	6.236385e-06	6.236385e-06
# 3.500000e+02	4.000000e+02	2.579702e-04	7.431428e-06	7.431428e-06
# 4.000000e+02	4.500000e+02	2.029998e-04	4.774585e-06	4.774585e-06
# 4.500000e+02	5.000000e+02	1.866716e-04	1.455736e-05	1.455736e-05
# 5.000000e+02	6.000000e+02	1.158966e-04	2.850442e-06	2.850442e-06
# 6.000000e+02	7.000000e+02	7.150163e-05	2.687543e-06	2.687543e-06
# 7.000000e+02	8.000000e+02	4.319951e-05	1.911429e-06	1.911429e-06
# 8.000000e+02	9.000000e+02	3.056356e-05	1.954759e-06	1.954759e-06
# 9.000000e+02	1.000000e+03	2.005877e-05	1.413018e-06	1.413018e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschant.yoda/ttsemi_dec/2b_M_J1J2
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschant.yoda/ttsemi_dec/2b_M_J1J2
ScaledBy=5.11812185073005790e-09
Title=tjjb (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	1.900105e-06	2.519792e-07	2.519792e-07
1.500000e+01	2.000000e+01	3.120988e-05	1.001860e-06	1.001860e-06
2.000000e+01	2.500000e+01	7.340852e-05	7.060663e-06	7.060663e-06
2.500000e+01	3.000000e+01	9.649458e-05	3.968751e-06	3.968751e-06
3.000000e+01	3.500000e+01	1.077915e-04	1.639523e-06	1.639523e-06
3.500000e+01	4.000000e+01	1.252012e-04	4.333459e-06	4.333459e-06
4.000000e+01	4.500000e+01	1.259996e-04	1.571301e-06	1.571301e-06
4.500000e+01	5.000000e+01	1.401829e-04	2.451170e-06	2.451170e-06
5.000000e+01	5.500000e+01	1.684646e-04	1.742710e-05	1.742710e-05
5.500000e+01	6.000000e+01	1.708321e-04	9.025355e-06	9.025355e-06
6.000000e+01	6.500000e+01	1.651457e-04	1.723193e-06	1.723193e-06
6.500000e+01	7.000000e+01	1.837018e-04	7.801133e-06	7.801133e-06
7.000000e+01	7.500000e+01	1.797739e-04	4.885108e-06	4.885108e-06
7.500000e+01	8.000000e+01	1.820099e-04	3.398491e-06	3.398491e-06
8.000000e+01	8.500000e+01	2.039720e-04	1.331279e-05	1.331279e-05
8.500000e+01	9.000000e+01	1.652509e-04	2.144510e-06	2.144510e-06
9.000000e+01	9.500000e+01	1.638540e-04	3.803906e-06	3.803906e-06
9.500000e+01	1.000000e+02	1.819082e-04	1.705613e-05	1.705613e-05
1.000000e+02	1.050000e+02	1.862849e-04	2.805610e-05	2.805610e-05
1.050000e+02	1.100000e+02	1.509832e-04	2.624325e-06	2.624325e-06
1.100000e+02	1.150000e+02	1.428645e-04	2.736908e-06	2.736908e-06
1.150000e+02	1.200000e+02	1.614014e-04	1.498364e-05	1.498364e-05
1.200000e+02	1.300000e+02	1.457187e-04	1.824670e-05	1.824670e-05
1.300000e+02	1.400000e+02	1.181718e-04	1.540213e-06	1.540213e-06
1.400000e+02	1.500000e+02	1.129569e-04	4.951978e-06	4.951978e-06
1.500000e+02	1.600000e+02	9.565138e-05	9.977888e-07	9.977888e-07
1.600000e+02	1.700000e+02	9.120772e-05	3.854696e-06	3.854696e-06
1.700000e+02	1.800000e+02	7.889523e-05	1.123132e-06	1.123132e-06
1.800000e+02	1.900000e+02	7.327585e-05	1.859415e-06	1.859415e-06
1.900000e+02	2.000000e+02	6.735493e-05	9.294886e-07	9.294886e-07
2.000000e+02	2.500000e+02	6.267516e-05	1.249330e-05	1.249330e-05
2.500000e+02	3.000000e+02	3.206768e-05	2.323524e-07	2.323524e-07
3.000000e+02	3.500000e+02	2.187544e-05	2.088808e-07	2.088808e-07
3.500000e+02	4.000000e+02	1.489911e-05	1.572090e-07	1.572090e-07
4.000000e+02	4.500000e+02	1.042154e-05	1.258373e-07	1.258373e-07
4.500000e+02	5.000000e+02	7.692978e-06	1.170951e-07	1.170951e-07
5.000000e+02	6.000000e+02	5.188541e-06	8.653448e-08	8.653448e-08
6.000000e+02	7.000000e+02	2.903197e-06	4.968493e-08	4.968493e-08
7.000000e+02	8.000000e+02	1.811156e-06	4.796435e-08	4.796435e-08
8.000000e+02	9.000000e+02	1.164413e-06	3.599987e-08	3.599987e-08
9.000000e+02	1.000000e+03	7.225407e-07	2.076194e-08	2.076194e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_M_J1J2
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_M_J1J2
ScaledBy=4.98747231740896255e-09
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	3.167334e-08	1.727120e-08	1.727120e-08
1.500000e+01	2.000000e+01	4.501270e-07	9.962590e-08	9.962590e-08
2.000000e+01	2.500000e+01	2.649570e-06	3.956732e-07	3.956732e-07
2.500000e+01	3.000000e+01	7.385744e-06	9.369610e-07	9.369610e-07
3.000000e+01	3.500000e+01	1.421633e-05	1.002560e-06	1.002560e-06
3.500000e+01	4.000000e+01	2.336520e-05	1.420470e-06	1.420470e-06
4.000000e+01	4.500000e+01	4.310714e-05	2.902379e-06	2.902379e-06
4.500000e+01	5.000000e+01	6.011602e-05	2.688052e-06	2.688052e-06
5.000000e+01	5.500000e+01	9.876700e-05	4.374741e-06	4.374741e-06
5.500000e+01	6.000000e+01	1.522457e-04	4.157888e-06	4.157888e-06
6.000000e+01	6.500000e+01	2.882798e-04	5.761633e-06	5.761633e-06
6.500000e+01	7.000000e+01	6.101826e-04	9.754095e-06	9.754095e-06
7.000000e+01	7.500000e+01	1.813161e-03	2.136674e-05	2.136674e-05
7.500000e+01	8.000000e+01	2.153012e-02	5.418891e-05	5.418891e-05
8.000000e+01	8.500000e+01	3.871494e-02	7.104629e-05	7.104629e-05
8.500000e+01	9.000000e+01	2.650966e-03	1.646059e-05	1.646059e-05
9.000000e+01	9.500000e+01	8.837492e-04	9.980667e-06	9.980667e-06
9.500000e+01	1.000000e+02	4.431088e-04	5.929358e-06	5.929358e-06
1.000000e+02	1.050000e+02	2.717248e-04	6.086847e-06	6.086847e-06
1.050000e+02	1.100000e+02	1.809917e-04	4.491322e-06	4.491322e-06
1.100000e+02	1.150000e+02	1.310005e-04	3.019199e-06	3.019199e-06
1.150000e+02	1.200000e+02	1.004200e-04	3.052440e-06	3.052440e-06
1.200000e+02	1.300000e+02	7.520010e-05	2.050011e-06	2.050011e-06
1.300000e+02	1.400000e+02	4.998054e-05	1.427393e-06	1.427393e-06
1.400000e+02	1.500000e+02	3.449552e-05	1.336878e-06	1.336878e-06
1.500000e+02	1.600000e+02	2.629004e-05	9.950476e-07	9.950476e-07
1.600000e+02	1.700000e+02	2.074487e-05	1.058691e-06	1.058691e-06
1.700000e+02	1.800000e+02	1.823970e-05	8.691601e-07	8.691601e-07
1.800000e+02	1.900000e+02	1.362493e-05	8.038129e-07	8.038129e-07
1.900000e+02	2.000000e+02	1.154142e-05	8.520049e-07	8.520049e-07
2.000000e+02	2.500000e+02	7.193094e-06	2.674909e-07	2.674909e-07
2.500000e+02	3.000000e+02	3.968300e-06	2.967421e-07	2.967421e-07
3.000000e+02	3.500000e+02	2.140080e-06	3.061598e-07	3.061598e-07
3.500000e+02	4.000000e+02	1.875729e-06	5.249366e-07	5.249366e-07
4.000000e+02	4.500000e+02	9.205746e-07	1.412692e-07	1.412692e-07
4.500000e+02	5.000000e+02	8.423920e-07	4.517156e-07	4.517156e-07
5.000000e+02	6.000000e+02	3.465825e-07	6.988115e-08	6.988115e-08
6.000000e+02	7.000000e+02	1.392834e-07	3.548205e-08	3.548205e-08
7.000000e+02	8.000000e+02	8.831217e-08	3.215380e-08	3.215380e-08
8.000000e+02	9.000000e+02	1.716010e-08	6.091932e-09	6.091932e-09
9.000000e+02	1.000000e+03	2.009652e-08	8.868374e-09	8.868374e-09
# END HISTO1D


==> figures/loplots/2b_M_J1J2_qqp.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_M_J1J2  //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpnew.yoda/ttsemi_dec/2b_M_J1J2  //Users/jlindert/Documents/proj/ttsemi/results/LOPSpurevbf.yoda/ttsemi_dec/2b_M_J1J2
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOPSpurevbf.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpnew.yoda/ttsemi_dec/2b_M_J1J2
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'$ at 13 TeV
LegendOrder=
RatioPlot1=1
LogX=1
LogY=1
RatioPlot1YMax=3
RatioPlot1YLabel=1/lvqq'bb
RatioPlot1SameStyle=1
XMin=40
YMin=0.0000002
RatioPlot1YSize=5
RatioPlot1YMin=0.002
RatioPlot1Error=1
RatioPlot1LogY=1
RatioPlot1ErrorBands=0
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_M_J1J2
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqnew.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOPSpurevbf.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpnew.yoda/ttsemi_dec/2b_M_J1J2
XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
XMax=1000
YLabel=$\mathrm{d}\sigma / \mathrm{d} m_{j_1j_2}$ [pb/GeV]
XLabel=$m_{j_1j_2}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2SameStyle=1
RatioPlot2YSize=5
RatioPlot2YMin=0.55
RatioPlot2Error=1
RatioPlot2ErrorBands=0
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_M_J1J2
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_M_J1J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchantqqpvbf.yoda/ttsemi_dec/2b_M_J1J2
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchantqqpvbf.yoda/ttsemi_dec/2b_M_J1J2
RatioPlot2LegendXPos=0.2
# END PLOT

# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(180,0.2){$N_B \ge 2$}
\endpsclip
# END SPECIAL



# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_M_J1J2
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_M_J1J2
ScaledBy=5.87406875376117812e-11
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	2.774768e-06	1.527890e-07	1.527890e-07
1.500000e+01	2.000000e+01	8.102810e-05	1.488565e-06	1.488565e-06
2.000000e+01	2.500000e+01	3.230628e-04	2.559559e-06	2.559559e-06
2.500000e+01	3.000000e+01	7.117810e-04	3.185839e-06	3.185839e-06
3.000000e+01	3.500000e+01	1.209243e-03	3.362137e-06	3.362137e-06
3.500000e+01	4.000000e+01	1.847035e-03	4.977509e-06	4.977509e-06
4.000000e+01	4.500000e+01	2.676296e-03	4.247988e-06	4.247988e-06
4.500000e+01	5.000000e+01	3.856138e-03	4.880030e-06	4.880030e-06
5.000000e+01	5.500000e+01	5.714286e-03	6.327224e-06	6.327224e-06
5.500000e+01	6.000000e+01	8.917210e-03	8.417201e-06	8.417201e-06
6.000000e+01	6.500000e+01	1.522557e-02	1.081053e-05	1.081053e-05
6.500000e+01	7.000000e+01	3.051374e-02	1.551044e-05	1.551044e-05
7.000000e+01	7.500000e+01	8.702866e-02	2.896490e-05	2.896490e-05
7.500000e+01	8.000000e+01	9.796256e-01	9.676687e-05	9.676687e-05
8.000000e+01	8.500000e+01	1.723983e+00	1.300394e-04	1.300394e-04
8.500000e+01	9.000000e+01	1.110455e-01	3.225393e-05	3.225393e-05
9.000000e+01	9.500000e+01	3.471060e-02	1.726479e-05	1.726479e-05
9.500000e+01	1.000000e+02	1.641086e-02	1.180735e-05	1.180735e-05
1.000000e+02	1.050000e+02	9.256206e-03	9.011333e-06	9.011333e-06
1.050000e+02	1.100000e+02	5.738042e-03	7.204451e-06	7.204451e-06
1.100000e+02	1.150000e+02	3.751374e-03	7.016731e-06	7.016731e-06
1.150000e+02	1.200000e+02	2.526594e-03	5.244417e-06	5.244417e-06
1.200000e+02	1.300000e+02	1.441341e-03	3.966913e-06	3.966913e-06
1.300000e+02	1.400000e+02	6.516596e-04	2.760630e-06	2.760630e-06
1.400000e+02	1.500000e+02	2.814877e-04	4.386591e-06	4.386591e-06
1.500000e+02	1.600000e+02	1.183724e-04	2.775201e-06	2.775201e-06
1.600000e+02	1.700000e+02	8.432311e-05	4.102771e-06	4.102771e-06
1.700000e+02	1.800000e+02	7.631840e-05	2.789108e-06	2.789108e-06
1.800000e+02	1.900000e+02	6.514132e-05	4.207920e-06	4.207920e-06
1.900000e+02	2.000000e+02	5.609917e-05	3.385810e-06	3.385810e-06
2.000000e+02	2.500000e+02	4.300108e-05	4.289946e-07	4.289946e-07
2.500000e+02	3.000000e+02	2.692782e-05	8.082648e-08	8.082648e-08
3.000000e+02	3.500000e+02	1.870518e-05	9.435711e-08	9.435711e-08
3.500000e+02	4.000000e+02	1.358243e-05	5.717075e-08	5.717075e-08
4.000000e+02	4.500000e+02	1.014800e-05	4.324259e-08	4.324259e-08
4.500000e+02	5.000000e+02	7.820628e-06	4.053568e-08	4.053568e-08
5.000000e+02	6.000000e+02	5.562827e-06	2.402890e-08	2.402890e-08
6.000000e+02	7.000000e+02	3.566648e-06	1.967726e-08	1.967726e-08
7.000000e+02	8.000000e+02	2.424982e-06	2.680918e-08	2.680918e-08
8.000000e+02	9.000000e+02	1.599370e-06	1.081247e-08	1.081247e-08
9.000000e+02	1.000000e+03	1.116226e-06	2.415380e-08	2.415380e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOoff.yoda/ttsemi_dec/2b_M_J1J2
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOoff.yoda/ttsemi_dec/2b_M_J1J2
ScaledBy=2.26982383273032615e-09
Title=lvjjbb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	6.820420e-06	1.535711e-06	1.535711e-06
1.500000e+01	2.000000e+01	3.423348e-04	9.782450e-05	9.782450e-05
2.000000e+01	2.500000e+01	9.776250e-04	1.664911e-04	1.664911e-04
2.500000e+01	3.000000e+01	1.177031e-03	5.166799e-05	5.166799e-05
3.000000e+01	3.500000e+01	1.874268e-03	5.949338e-05	5.949338e-05
3.500000e+01	4.000000e+01	2.639140e-03	8.797118e-05	8.797118e-05
4.000000e+01	4.500000e+01	3.366320e-03	7.906671e-05	7.906671e-05
4.500000e+01	5.000000e+01	4.719632e-03	9.139735e-05	9.139735e-05
5.000000e+01	5.500000e+01	6.568054e-03	1.234363e-04	1.234363e-04
5.500000e+01	6.000000e+01	9.584986e-03	1.046771e-04	1.046771e-04
6.000000e+01	6.500000e+01	1.615665e-02	1.504417e-04	1.504417e-04
6.500000e+01	7.000000e+01	3.127496e-02	2.347165e-04	2.347165e-04
7.000000e+01	7.500000e+01	8.806088e-02	4.584809e-04	4.584809e-04
7.500000e+01	8.000000e+01	9.774030e-01	1.644078e-03	1.644078e-03
8.000000e+01	8.500000e+01	1.725075e+00	1.865277e-03	1.865277e-03
8.500000e+01	9.000000e+01	1.116585e-01	5.096369e-04	5.096369e-04
9.000000e+01	9.500000e+01	3.576376e-02	2.482588e-04	2.482588e-04
9.500000e+01	1.000000e+02	1.737249e-02	1.407437e-04	1.407437e-04
1.000000e+02	1.050000e+02	1.038041e-02	1.200496e-04	1.200496e-04
1.050000e+02	1.100000e+02	6.750382e-03	2.641100e-04	2.641100e-04
1.100000e+02	1.150000e+02	4.657986e-03	5.849722e-05	5.849722e-05
1.150000e+02	1.200000e+02	3.248208e-03	4.612201e-05	4.612201e-05
1.200000e+02	1.300000e+02	2.345124e-03	6.904157e-05	6.904157e-05
1.300000e+02	1.400000e+02	1.522011e-03	5.674803e-05	5.674803e-05
1.400000e+02	1.500000e+02	1.099592e-03	3.559229e-05	3.559229e-05
1.500000e+02	1.600000e+02	9.342592e-04	3.228729e-05	3.228729e-05
1.600000e+02	1.700000e+02	8.069607e-04	3.268403e-05	3.268403e-05
1.700000e+02	1.800000e+02	7.808498e-04	3.228910e-05	3.228910e-05
1.800000e+02	1.900000e+02	7.271339e-04	3.717682e-05	3.717682e-05
1.900000e+02	2.000000e+02	9.608627e-04	2.585006e-04	2.585006e-04
2.000000e+02	2.500000e+02	5.966454e-04	1.577023e-05	1.577023e-05
2.500000e+02	3.000000e+02	4.716010e-04	1.538219e-05	1.538219e-05
3.000000e+02	3.500000e+02	3.770236e-04	1.943021e-05	1.943021e-05
3.500000e+02	4.000000e+02	3.365300e-04	3.142006e-05	3.142006e-05
4.000000e+02	4.500000e+02	2.237554e-04	1.327528e-05	1.327528e-05
4.500000e+02	5.000000e+02	1.931873e-04	1.344556e-05	1.344556e-05
5.000000e+02	6.000000e+02	1.087983e-04	4.931841e-06	4.931841e-06
6.000000e+02	7.000000e+02	7.014094e-05	4.609733e-06	4.609733e-06
7.000000e+02	8.000000e+02	5.224252e-05	1.029270e-05	1.029270e-05
8.000000e+02	9.000000e+02	2.810217e-05	3.425623e-06	3.425623e-06
9.000000e+02	1.000000e+03	1.813291e-05	2.535619e-06	2.535619e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_M_J1J2
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_M_J1J2
Scale=6
ScaledBy=4.98841944660993763e-10
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	3.457396e-07	5.953513e-08	5.953513e-08
1.500000e+01	2.000000e+01	1.183879e-05	3.217456e-07	3.217456e-07
2.000000e+01	2.500000e+01	5.096418e-05	6.882465e-07	6.882465e-07
2.500000e+01	3.000000e+01	1.113974e-04	9.649899e-07	9.649899e-07
3.000000e+01	3.500000e+01	1.899155e-04	1.250730e-06	1.250730e-06
3.500000e+01	4.000000e+01	2.929518e-04	1.524233e-06	1.524233e-06
4.000000e+01	4.500000e+01	4.318162e-04	1.822362e-06	1.822362e-06
4.500000e+01	5.000000e+01	6.260842e-04	2.180562e-06	2.180562e-06
5.000000e+01	5.500000e+01	9.306568e-04	2.843947e-06	2.843947e-06
5.500000e+01	6.000000e+01	1.476069e-03	3.233595e-06	3.233595e-06
6.000000e+01	6.500000e+01	2.517410e-03	4.216166e-06	4.216166e-06
6.500000e+01	7.000000e+01	5.064984e-03	5.484081e-06	5.484081e-06
7.000000e+01	7.500000e+01	1.446125e-02	8.883078e-06	8.883078e-06
7.500000e+01	8.000000e+01	1.632308e-01	2.915457e-05	2.915457e-05
8.000000e+01	8.500000e+01	2.872822e-01	3.865494e-05	3.865494e-05
8.500000e+01	9.000000e+01	1.846568e-02	1.006270e-05	1.006270e-05
9.000000e+01	9.500000e+01	5.756194e-03	5.313591e-06	5.313591e-06
9.500000e+01	1.000000e+02	2.718242e-03	3.656776e-06	3.656776e-06
1.000000e+02	1.050000e+02	1.524807e-03	2.786156e-06	2.786156e-06
1.050000e+02	1.100000e+02	9.398924e-04	2.197079e-06	2.197079e-06
1.100000e+02	1.150000e+02	6.061210e-04	1.772685e-06	1.772685e-06
1.150000e+02	1.200000e+02	4.011534e-04	1.372511e-06	1.372511e-06
1.200000e+02	1.300000e+02	2.225139e-04	6.863289e-07	6.863289e-07
1.300000e+02	1.400000e+02	9.295571e-05	4.053642e-07	4.053642e-07
1.400000e+02	1.500000e+02	3.224618e-05	3.109665e-07	3.109665e-07
1.500000e+02	1.600000e+02	8.012141e-06	2.200980e-07	2.200980e-07
1.600000e+02	1.700000e+02	2.554071e-06	1.066264e-07	1.066264e-07
1.700000e+02	1.800000e+02	1.890992e-06	1.343886e-07	1.343886e-07
1.800000e+02	1.900000e+02	1.533018e-06	1.060990e-07	1.060990e-07
1.900000e+02	2.000000e+02	1.132165e-06	7.934632e-08	7.934632e-08
2.000000e+02	2.500000e+02	7.139188e-07	3.769197e-08	3.769197e-08
2.500000e+02	3.000000e+02	3.095976e-07	2.592351e-08	2.592351e-08
3.000000e+02	3.500000e+02	1.755204e-07	2.174860e-08	2.174860e-08
3.500000e+02	4.000000e+02	7.970470e-08	2.176255e-08	2.176255e-08
4.000000e+02	4.500000e+02	6.144330e-08	2.017506e-08	2.017506e-08
4.500000e+02	5.000000e+02	2.152110e-08	6.902996e-09	6.902996e-09
5.000000e+02	6.000000e+02	1.255584e-08	4.285669e-09	4.285669e-09
6.000000e+02	7.000000e+02	2.817278e-09	1.151810e-09	1.151810e-09
7.000000e+02	8.000000e+02	1.287588e-09	8.285796e-10	8.285796e-10
8.000000e+02	9.000000e+02	4.063276e-09	2.521135e-09	2.521135e-09
9.000000e+02	1.000000e+03	3.715369e-10	3.715368e-10	3.715368e-10
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_M_J1J2
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_M_J1J2
ScaledBy=1.59330700419001828e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	5.992396e-07	1.541919e-07	1.541919e-07
1.500000e+01	2.000000e+01	1.121026e-05	7.856959e-07	7.856959e-07
2.000000e+01	2.500000e+01	2.562216e-05	9.557759e-07	9.557759e-07
2.500000e+01	3.000000e+01	4.159252e-05	1.120681e-06	1.120681e-06
3.000000e+01	3.500000e+01	5.763390e-05	1.628545e-06	1.628545e-06
3.500000e+01	4.000000e+01	6.854344e-05	1.501096e-06	1.501096e-06
4.000000e+01	4.500000e+01	8.187822e-05	2.074978e-06	2.074978e-06
4.500000e+01	5.000000e+01	8.971516e-05	1.943645e-06	1.943645e-06
5.000000e+01	5.500000e+01	9.820454e-05	1.812706e-06	1.812706e-06
5.500000e+01	6.000000e+01	1.048618e-04	1.744872e-06	1.744872e-06
6.000000e+01	6.500000e+01	1.154272e-04	4.363511e-06	4.363511e-06
6.500000e+01	7.000000e+01	1.166064e-04	2.216890e-06	2.216890e-06
7.000000e+01	7.500000e+01	1.172873e-04	1.917350e-06	1.917350e-06
7.500000e+01	8.000000e+01	1.213338e-04	2.152183e-06	2.152183e-06
8.000000e+01	8.500000e+01	1.184090e-04	2.048568e-06	2.048568e-06
8.500000e+01	9.000000e+01	1.155236e-04	1.801921e-06	1.801921e-06
9.000000e+01	9.500000e+01	1.119579e-04	1.586638e-06	1.586638e-06
9.500000e+01	1.000000e+02	1.153333e-04	2.087166e-06	2.087166e-06
1.000000e+02	1.050000e+02	1.101858e-04	1.640664e-06	1.640664e-06
1.050000e+02	1.100000e+02	1.057548e-04	1.634660e-06	1.634660e-06
1.100000e+02	1.150000e+02	1.054513e-04	1.635853e-06	1.635853e-06
1.150000e+02	1.200000e+02	9.710474e-05	1.540271e-06	1.540271e-06
1.200000e+02	1.300000e+02	8.960878e-05	1.034915e-06	1.034915e-06
1.300000e+02	1.400000e+02	8.103020e-05	9.090368e-07	9.090368e-07
1.400000e+02	1.500000e+02	7.369610e-05	9.374758e-07	9.374758e-07
1.500000e+02	1.600000e+02	6.634454e-05	8.058977e-07	8.058977e-07
1.600000e+02	1.700000e+02	5.917275e-05	6.931780e-07	6.931780e-07
1.700000e+02	1.800000e+02	5.231560e-05	6.197454e-07	6.197454e-07
1.800000e+02	1.900000e+02	4.805034e-05	6.545341e-07	6.545341e-07
1.900000e+02	2.000000e+02	4.340099e-05	5.944025e-07	5.944025e-07
2.000000e+02	2.500000e+02	3.203534e-05	2.765696e-07	2.765696e-07
2.500000e+02	3.000000e+02	2.105260e-05	1.943326e-07	1.943326e-07
3.000000e+02	3.500000e+02	1.472064e-05	2.012208e-07	2.012208e-07
3.500000e+02	4.000000e+02	1.089185e-05	1.969240e-07	1.969240e-07
4.000000e+02	4.500000e+02	8.018680e-06	1.514042e-07	1.514042e-07
4.500000e+02	5.000000e+02	6.048702e-06	1.010376e-07	1.010376e-07
5.000000e+02	6.000000e+02	4.398239e-06	9.835201e-08	9.835201e-08
6.000000e+02	7.000000e+02	2.944048e-06	7.357486e-08	7.357486e-08
7.000000e+02	8.000000e+02	2.002404e-06	7.018710e-08	7.018710e-08
8.000000e+02	9.000000e+02	1.387218e-06	7.929084e-08	7.929084e-08
9.000000e+02	1.000000e+03	8.685420e-07	3.665158e-08	3.665158e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchant.yoda/ttsemi_dec/2b_M_J1J2
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchant.yoda/ttsemi_dec/2b_M_J1J2
ScaledBy=7.52534290918167800e-09
Title=tjjb (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	8.849284e-06	5.242171e-06	5.242171e-06
1.500000e+01	2.000000e+01	1.417189e-04	2.597087e-05	2.597087e-05
2.000000e+01	2.500000e+01	4.357372e-04	6.416407e-05	6.416407e-05
2.500000e+01	3.000000e+01	5.053838e-04	4.954115e-05	4.954115e-05
3.000000e+01	3.500000e+01	7.603924e-04	9.863002e-05	9.863002e-05
3.500000e+01	4.000000e+01	6.953962e-04	6.707816e-05	6.707816e-05
4.000000e+01	4.500000e+01	6.184012e-04	3.603824e-05	3.603824e-05
4.500000e+01	5.000000e+01	7.668044e-04	4.224727e-05	4.224727e-05
5.000000e+01	5.500000e+01	7.365944e-04	4.198596e-05	4.198596e-05
5.500000e+01	6.000000e+01	8.889578e-04	7.604714e-05	7.604714e-05
6.000000e+01	6.500000e+01	6.611068e-04	2.870573e-05	2.870573e-05
6.500000e+01	7.000000e+01	8.242294e-04	6.722645e-05	6.722645e-05
7.000000e+01	7.500000e+01	7.291516e-04	3.630618e-05	3.630618e-05
7.500000e+01	8.000000e+01	9.729048e-04	1.159869e-04	1.159869e-04
8.000000e+01	8.500000e+01	8.664410e-04	6.499911e-05	6.499911e-05
8.500000e+01	9.000000e+01	8.326972e-04	4.846664e-05	4.846664e-05
9.000000e+01	9.500000e+01	8.473918e-04	9.221724e-05	9.221724e-05
9.500000e+01	1.000000e+02	1.607793e-03	7.899547e-04	7.899547e-04
1.000000e+02	1.050000e+02	7.756622e-04	3.076521e-05	3.076521e-05
1.050000e+02	1.100000e+02	8.792830e-04	1.102237e-04	1.102237e-04
1.100000e+02	1.150000e+02	7.692484e-04	3.670284e-05	3.670284e-05
1.150000e+02	1.200000e+02	8.432476e-04	6.914781e-05	6.914781e-05
1.200000e+02	1.300000e+02	7.600196e-04	2.789247e-05	2.789247e-05
1.300000e+02	1.400000e+02	8.210035e-04	4.566157e-05	4.566157e-05
1.400000e+02	1.500000e+02	7.274365e-04	3.958448e-05	3.958448e-05
1.500000e+02	1.600000e+02	6.846793e-04	3.280602e-05	3.280602e-05
1.600000e+02	1.700000e+02	6.777832e-04	5.562676e-05	5.562676e-05
1.700000e+02	1.800000e+02	6.315442e-04	2.010765e-05	2.010765e-05
1.800000e+02	1.900000e+02	6.257434e-04	2.163706e-05	2.163706e-05
1.900000e+02	2.000000e+02	5.840316e-04	2.210079e-05	2.210079e-05
2.000000e+02	2.500000e+02	5.013308e-04	8.155151e-06	8.155151e-06
2.500000e+02	3.000000e+02	3.975276e-04	6.722184e-06	6.722184e-06
3.000000e+02	3.500000e+02	3.107846e-04	5.939459e-06	5.939459e-06
3.500000e+02	4.000000e+02	2.357210e-04	4.771701e-06	4.771701e-06
4.000000e+02	4.500000e+02	1.929725e-04	4.640213e-06	4.640213e-06
4.500000e+02	5.000000e+02	1.767158e-04	1.438970e-05	1.438970e-05
5.000000e+02	6.000000e+02	1.121429e-04	2.797053e-06	2.797053e-06
6.000000e+02	7.000000e+02	6.947891e-05	2.668652e-06	2.668652e-06
7.000000e+02	8.000000e+02	4.192635e-05	1.879829e-06	1.879829e-06
8.000000e+02	9.000000e+02	2.988999e-05	1.949042e-06	1.949042e-06
9.000000e+02	1.000000e+03	1.947131e-05	1.400934e-06	1.400934e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOPSpurevbf.yoda/ttsemi_dec/2b_M_J1J2
LineColor=orange
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOPSpurevbf.yoda/ttsemi_dec/2b_M_J1J2
ScaledBy=1.05604250062474943e-09
Title=lvqq'+bb (VBF)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	9.995058e-10	6.001311e-10	6.001311e-10
1.500000e+01	2.000000e+01	7.106438e-08	2.013327e-08	2.013327e-08
2.000000e+01	2.500000e+01	1.890890e-07	3.576077e-08	3.576077e-08
2.500000e+01	3.000000e+01	4.299676e-07	6.339962e-08	6.339962e-08
3.000000e+01	3.500000e+01	6.656188e-07	6.495118e-08	6.495118e-08
3.500000e+01	4.000000e+01	8.982828e-07	9.047207e-08	9.047207e-08
4.000000e+01	4.500000e+01	1.030492e-06	8.082151e-08	8.082151e-08
4.500000e+01	5.000000e+01	1.174616e-06	1.043681e-07	1.043681e-07
5.000000e+01	5.500000e+01	1.114140e-06	7.560299e-08	7.560299e-08
5.500000e+01	6.000000e+01	1.390902e-06	1.143644e-07	1.143644e-07
6.000000e+01	6.500000e+01	1.280766e-06	8.163244e-08	8.163244e-08
6.500000e+01	7.000000e+01	1.402776e-06	1.018454e-07	1.018454e-07
7.000000e+01	7.500000e+01	1.306688e-06	8.887380e-08	8.887380e-08
7.500000e+01	8.000000e+01	1.453201e-06	9.909044e-08	9.909044e-08
8.000000e+01	8.500000e+01	1.616999e-06	1.048100e-07	1.048100e-07
8.500000e+01	9.000000e+01	1.506020e-06	1.017307e-07	1.017307e-07
9.000000e+01	9.500000e+01	1.415872e-06	1.082004e-07	1.082004e-07
9.500000e+01	1.000000e+02	1.435256e-06	9.888949e-08	9.888949e-08
1.000000e+02	1.050000e+02	1.389652e-06	8.905210e-08	8.905210e-08
1.050000e+02	1.100000e+02	1.618662e-06	1.112441e-07	1.112441e-07
1.100000e+02	1.150000e+02	1.285818e-06	8.568227e-08	8.568227e-08
1.150000e+02	1.200000e+02	1.592706e-06	1.178252e-07	1.178252e-07
1.200000e+02	1.300000e+02	1.496258e-06	7.242638e-08	7.242638e-08
1.300000e+02	1.400000e+02	1.525369e-06	7.581006e-08	7.581006e-08
1.400000e+02	1.500000e+02	1.430042e-06	7.341009e-08	7.341009e-08
1.500000e+02	1.600000e+02	1.521471e-06	7.559957e-08	7.559957e-08
1.600000e+02	1.700000e+02	1.514274e-06	7.213075e-08	7.213075e-08
1.700000e+02	1.800000e+02	1.538139e-06	8.482313e-08	8.482313e-08
1.800000e+02	1.900000e+02	1.507407e-06	8.181741e-08	8.181741e-08
1.900000e+02	2.000000e+02	1.394195e-06	7.257838e-08	7.257838e-08
2.000000e+02	2.500000e+02	1.304217e-06	3.035629e-08	3.035629e-08
2.500000e+02	3.000000e+02	1.096742e-06	2.904915e-08	2.904915e-08
3.000000e+02	3.500000e+02	9.861310e-07	2.530071e-08	2.530071e-08
3.500000e+02	4.000000e+02	8.629362e-07	2.287171e-08	2.287171e-08
4.000000e+02	4.500000e+02	7.830564e-07	2.220266e-08	2.220266e-08
4.500000e+02	5.000000e+02	7.131404e-07	2.048879e-08	2.048879e-08
5.000000e+02	6.000000e+02	5.858272e-07	1.290021e-08	1.290021e-08
6.000000e+02	7.000000e+02	4.860329e-07	1.231868e-08	1.231868e-08
7.000000e+02	8.000000e+02	3.885005e-07	1.004044e-08	1.004044e-08
8.000000e+02	9.000000e+02	3.227698e-07	9.203331e-09	9.203331e-09
9.000000e+02	1.000000e+03	2.670071e-07	7.909058e-09	7.909058e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+tchant.yoda/ttsemi_dec/2b_M_J1J2
LineColor=magenta
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+tchant.yoda/ttsemi_dec/2b_M_J1J2
Title=bb4l-sl + tjjb (t-chan + s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	1.222382e-05	5.269030e-06	5.269030e-06
1.500000e+01	2.000000e+01	2.362918e-04	2.619578e-05	2.619578e-05
2.000000e+01	2.500000e+01	8.142852e-04	6.532874e-05	6.532874e-05
2.500000e+01	3.000000e+01	1.269900e-03	5.008843e-05	5.008843e-05
3.000000e+01	3.500000e+01	2.018650e-03	9.906553e-05	9.906553e-05
3.500000e+01	4.000000e+01	2.585208e-03	6.740955e-05	6.740955e-05
4.000000e+01	4.500000e+01	3.369424e-03	3.710504e-05	3.710504e-05
4.500000e+01	5.000000e+01	4.729862e-03	4.558889e-05	4.558889e-05
5.000000e+01	5.500000e+01	6.569118e-03	4.333290e-05	4.333290e-05
5.500000e+01	6.000000e+01	1.005631e-02	7.689954e-05	7.689954e-05
6.000000e+01	6.500000e+01	1.620429e-02	3.174142e-05	3.174142e-05
6.500000e+01	7.000000e+01	3.201914e-02	7.302320e-05	7.302320e-05
7.000000e+01	7.500000e+01	8.950492e-02	4.555540e-05	4.555540e-05
7.500000e+01	8.000000e+01	1.002081e+00	1.575620e-04	1.575620e-04
8.000000e+01	8.500000e+01	1.763492e+00	1.472392e-04	1.472392e-04
8.500000e+01	9.000000e+01	1.144235e-01	6.414524e-05	6.414524e-05
9.000000e+01	9.500000e+01	3.641860e-02	9.516747e-05	9.516747e-05
9.500000e+01	1.000000e+02	1.851456e-02	7.900995e-04	7.900995e-04
1.000000e+02	1.050000e+02	1.035533e-02	3.669432e-05	3.669432e-05
1.050000e+02	1.100000e+02	6.847704e-03	1.118968e-04	1.118968e-04
1.100000e+02	1.150000e+02	4.698940e-03	4.388162e-05	4.388162e-05
1.150000e+02	1.200000e+02	3.482186e-03	6.961810e-05	6.961810e-05
1.200000e+02	1.300000e+02	2.294828e-03	2.943642e-05	2.943642e-05
1.300000e+02	1.400000e+02	1.554879e-03	4.732490e-05	4.732490e-05
1.400000e+02	1.500000e+02	1.052352e-03	3.993848e-05	3.993848e-05
1.500000e+02	1.600000e+02	8.401683e-04	3.309840e-05	3.309840e-05
1.600000e+02	1.700000e+02	7.907789e-04	5.597817e-05	5.597817e-05
1.700000e+02	1.800000e+02	7.433079e-04	2.303666e-05	2.303666e-05
1.800000e+02	1.900000e+02	7.115977e-04	2.201758e-05	2.201758e-05
1.900000e+02	2.000000e+02	6.616990e-04	2.258741e-05	2.258741e-05
2.000000e+02	2.500000e+02	5.546810e-04	8.351637e-06	8.351637e-06
2.500000e+02	3.000000e+02	4.602340e-04	2.271407e-05	2.271407e-05
3.000000e+02	3.500000e+02	3.335976e-04	6.236385e-06	6.236385e-06
3.500000e+02	4.000000e+02	2.579702e-04	7.431428e-06	7.431428e-06
4.000000e+02	4.500000e+02	2.029998e-04	4.774585e-06	4.774585e-06
4.500000e+02	5.000000e+02	1.866716e-04	1.455736e-05	1.455736e-05
5.000000e+02	6.000000e+02	1.158966e-04	2.850442e-06	2.850442e-06
6.000000e+02	7.000000e+02	7.150163e-05	2.687543e-06	2.687543e-06
7.000000e+02	8.000000e+02	4.319951e-05	1.911429e-06	1.911429e-06
8.000000e+02	9.000000e+02	3.056356e-05	1.954759e-06	1.954759e-06
9.000000e+02	1.000000e+03	2.005877e-05	1.413018e-06	1.413018e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschant.yoda/ttsemi_dec/2b_M_J1J2
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschant.yoda/ttsemi_dec/2b_M_J1J2
ScaledBy=5.11812185073005790e-09
Title=tjjb (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	1.300095e-06	5.109399e-07	5.109399e-07
1.500000e+01	2.000000e+01	2.354028e-05	3.333414e-06	3.333414e-06
2.000000e+01	2.500000e+01	7.276296e-05	1.216447e-05	1.216447e-05
2.500000e+01	3.000000e+01	9.613106e-05	6.995507e-06	6.995507e-06
3.000000e+01	3.500000e+01	1.187649e-04	8.758735e-06	8.758735e-06
3.500000e+01	4.000000e+01	1.321000e-04	5.534297e-06	5.534297e-06
4.000000e+01	4.500000e+01	1.601259e-04	7.622582e-06	7.622582e-06
4.500000e+01	5.000000e+01	2.065524e-04	1.627839e-05	1.627839e-05
5.000000e+01	5.500000e+01	2.485820e-04	8.148092e-06	8.148092e-06
5.500000e+01	6.000000e+01	3.109342e-04	8.224113e-06	8.224113e-06
6.000000e+01	6.500000e+01	4.387204e-04	8.765996e-06	8.765996e-06
6.500000e+01	7.000000e+01	8.050158e-04	2.515039e-05	2.515039e-05
7.000000e+01	7.500000e+01	2.008276e-03	1.684344e-05	1.684344e-05
7.500000e+01	8.000000e+01	2.172292e-02	7.920152e-05	7.920152e-05
8.000000e+01	8.500000e+01	3.893268e-02	9.213731e-05	9.213731e-05
8.500000e+01	9.000000e+01	2.796736e-03	3.403010e-05	3.403010e-05
9.000000e+01	9.500000e+01	1.034045e-03	1.958116e-05	1.958116e-05
9.500000e+01	1.000000e+02	5.973124e-04	1.219671e-05	1.219671e-05
1.000000e+02	1.050000e+02	4.308252e-04	1.879892e-05	1.879892e-05
1.050000e+02	1.100000e+02	3.290670e-04	1.851141e-05	1.851141e-05
1.100000e+02	1.150000e+02	2.929652e-04	2.365679e-05	2.365679e-05
1.150000e+02	1.200000e+02	2.320180e-04	7.345608e-06	7.345608e-06
1.200000e+02	1.300000e+02	1.997250e-04	9.256684e-06	9.256684e-06
1.300000e+02	1.400000e+02	1.761414e-04	1.239683e-05	1.239683e-05
1.400000e+02	1.500000e+02	1.314384e-04	5.250806e-06	5.250806e-06
1.500000e+02	1.600000e+02	1.074162e-04	4.356464e-06	4.356464e-06
1.600000e+02	1.700000e+02	9.767125e-05	6.257026e-06	6.257026e-06
1.700000e+02	1.800000e+02	1.004177e-04	1.123662e-05	1.123662e-05
1.800000e+02	1.900000e+02	7.665621e-05	4.067427e-06	4.067427e-06
1.900000e+02	2.000000e+02	7.087446e-05	4.659202e-06	4.659202e-06
2.000000e+02	2.500000e+02	4.906662e-05	1.798563e-06	1.798563e-06
2.500000e+02	3.000000e+02	6.084882e-05	2.169648e-05	2.169648e-05
3.000000e+02	3.500000e+02	2.175992e-05	1.900657e-06	1.900657e-06
3.500000e+02	4.000000e+02	2.177096e-05	5.696854e-06	5.696854e-06
4.000000e+02	4.500000e+02	9.658660e-06	1.123674e-06	1.123674e-06
4.500000e+02	5.000000e+02	9.826726e-06	2.202925e-06	2.202925e-06
5.000000e+02	6.000000e+02	3.678383e-06	5.490027e-07	5.490027e-07
6.000000e+02	7.000000e+02	2.005817e-06	3.180811e-07	3.180811e-07
7.000000e+02	8.000000e+02	1.265436e-06	3.461201e-07	3.461201e-07
8.000000e+02	9.000000e+02	6.491945e-07	1.492648e-07	1.492648e-07
9.000000e+02	1.000000e+03	5.852299e-07	1.844032e-07	1.844032e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_M_J1J2
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_M_J1J2
ScaledBy=4.98747231740896255e-09
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	3.167334e-08	1.727120e-08	1.727120e-08
1.500000e+01	2.000000e+01	4.501270e-07	9.962590e-08	9.962590e-08
2.000000e+01	2.500000e+01	2.649570e-06	3.956732e-07	3.956732e-07
2.500000e+01	3.000000e+01	7.385744e-06	9.369610e-07	9.369610e-07
3.000000e+01	3.500000e+01	1.421633e-05	1.002560e-06	1.002560e-06
3.500000e+01	4.000000e+01	2.336520e-05	1.420470e-06	1.420470e-06
4.000000e+01	4.500000e+01	4.310714e-05	2.902379e-06	2.902379e-06
4.500000e+01	5.000000e+01	6.011602e-05	2.688052e-06	2.688052e-06
5.000000e+01	5.500000e+01	9.876700e-05	4.374741e-06	4.374741e-06
5.500000e+01	6.000000e+01	1.522457e-04	4.157888e-06	4.157888e-06
6.000000e+01	6.500000e+01	2.882798e-04	5.761633e-06	5.761633e-06
6.500000e+01	7.000000e+01	6.101826e-04	9.754095e-06	9.754095e-06
7.000000e+01	7.500000e+01	1.813161e-03	2.136674e-05	2.136674e-05
7.500000e+01	8.000000e+01	2.153012e-02	5.418891e-05	5.418891e-05
8.000000e+01	8.500000e+01	3.871494e-02	7.104629e-05	7.104629e-05
8.500000e+01	9.000000e+01	2.650966e-03	1.646059e-05	1.646059e-05
9.000000e+01	9.500000e+01	8.837492e-04	9.980667e-06	9.980667e-06
9.500000e+01	1.000000e+02	4.431088e-04	5.929358e-06	5.929358e-06
1.000000e+02	1.050000e+02	2.717248e-04	6.086847e-06	6.086847e-06
1.050000e+02	1.100000e+02	1.809917e-04	4.491322e-06	4.491322e-06
1.100000e+02	1.150000e+02	1.310005e-04	3.019199e-06	3.019199e-06
1.150000e+02	1.200000e+02	1.004200e-04	3.052440e-06	3.052440e-06
1.200000e+02	1.300000e+02	7.520010e-05	2.050011e-06	2.050011e-06
1.300000e+02	1.400000e+02	4.998054e-05	1.427393e-06	1.427393e-06
1.400000e+02	1.500000e+02	3.449552e-05	1.336878e-06	1.336878e-06
1.500000e+02	1.600000e+02	2.629004e-05	9.950476e-07	9.950476e-07
1.600000e+02	1.700000e+02	2.074487e-05	1.058691e-06	1.058691e-06
1.700000e+02	1.800000e+02	1.823970e-05	8.691601e-07	8.691601e-07
1.800000e+02	1.900000e+02	1.362493e-05	8.038129e-07	8.038129e-07
1.900000e+02	2.000000e+02	1.154142e-05	8.520049e-07	8.520049e-07
2.000000e+02	2.500000e+02	7.193094e-06	2.674909e-07	2.674909e-07
2.500000e+02	3.000000e+02	3.968300e-06	2.967421e-07	2.967421e-07
3.000000e+02	3.500000e+02	2.140080e-06	3.061598e-07	3.061598e-07
3.500000e+02	4.000000e+02	1.875729e-06	5.249366e-07	5.249366e-07
4.000000e+02	4.500000e+02	9.205746e-07	1.412692e-07	1.412692e-07
4.500000e+02	5.000000e+02	8.423920e-07	4.517156e-07	4.517156e-07
5.000000e+02	6.000000e+02	3.465825e-07	6.988115e-08	6.988115e-08
6.000000e+02	7.000000e+02	1.392834e-07	3.548205e-08	3.548205e-08
7.000000e+02	8.000000e+02	8.831217e-08	3.215380e-08	3.215380e-08
8.000000e+02	9.000000e+02	1.716010e-08	6.091932e-09	6.091932e-09
9.000000e+02	1.000000e+03	2.009652e-08	8.868374e-09	8.868374e-09
# END HISTO1D

# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpnew.yoda/ttsemi_dec/2b_M_J1J2
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpnew.yoda/ttsemi_dec/2b_M_J1J2
ScaledBy=1.29300585977325598e-07
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	6.430806e-08	4.381523e-08	4.381523e-08
1.500000e+01	2.000000e+01	1.403118e-07	5.503698e-08	5.503698e-08
2.000000e+01	2.500000e+01	4.093194e-07	9.299146e-08	9.299146e-08
2.500000e+01	3.000000e+01	9.353432e-07	1.685142e-07	1.685142e-07
3.000000e+01	3.500000e+01	1.477358e-06	4.250215e-07	4.250215e-07
3.500000e+01	4.000000e+01	1.441644e-06	1.731733e-07	1.731733e-07
4.000000e+01	4.500000e+01	1.957738e-06	2.155421e-07	2.155421e-07
4.500000e+01	5.000000e+01	2.177790e-06	1.937615e-07	1.937615e-07
5.000000e+01	5.500000e+01	2.121940e-06	1.856316e-07	1.856316e-07
5.500000e+01	6.000000e+01	2.462866e-06	1.739911e-07	1.739911e-07
6.000000e+01	6.500000e+01	2.987274e-06	2.703400e-07	2.703400e-07
6.500000e+01	7.000000e+01	3.501692e-06	3.432047e-07	3.432047e-07
7.000000e+01	7.500000e+01	3.541634e-06	2.942336e-07	2.942336e-07
7.500000e+01	8.000000e+01	3.650914e-06	2.233224e-07	2.233224e-07
8.000000e+01	8.500000e+01	3.509094e-06	2.046296e-07	2.046296e-07
8.500000e+01	9.000000e+01	4.140400e-06	3.531686e-07	3.531686e-07
9.000000e+01	9.500000e+01	4.558720e-06	2.727125e-07	2.727125e-07
9.500000e+01	1.000000e+02	4.346104e-06	5.305367e-07	5.305367e-07
1.000000e+02	1.050000e+02	4.325196e-06	3.311231e-07	3.311231e-07
1.050000e+02	1.100000e+02	4.028678e-06	2.401774e-07	2.401774e-07
1.100000e+02	1.150000e+02	3.750500e-06	1.989131e-07	1.989131e-07
1.150000e+02	1.200000e+02	4.009480e-06	2.358790e-07	2.358790e-07
1.200000e+02	1.300000e+02	3.877480e-06	2.192190e-07	2.192190e-07
1.300000e+02	1.400000e+02	4.068279e-06	2.364284e-07	2.364284e-07
1.400000e+02	1.500000e+02	4.250626e-06	2.213577e-07	2.213577e-07
1.500000e+02	1.600000e+02	3.917071e-06	2.488035e-07	2.488035e-07
1.600000e+02	1.700000e+02	3.387009e-06	1.655576e-07	1.655576e-07
1.700000e+02	1.800000e+02	2.984466e-06	1.230853e-07	1.230853e-07
1.800000e+02	1.900000e+02	3.030041e-06	1.862250e-07	1.862250e-07
1.900000e+02	2.000000e+02	3.055421e-06	2.348929e-07	2.348929e-07
2.000000e+02	2.500000e+02	2.355514e-06	5.915790e-08	5.915790e-08
2.500000e+02	3.000000e+02	1.689419e-06	4.492543e-08	4.492543e-08
3.000000e+02	3.500000e+02	1.253492e-06	4.100075e-08	4.100075e-08
3.500000e+02	4.000000e+02	9.281184e-07	4.363738e-08	4.363738e-08
4.000000e+02	4.500000e+02	6.623408e-07	2.737356e-08	2.737356e-08
4.500000e+02	5.000000e+02	4.699004e-07	1.679466e-08	1.679466e-08
5.000000e+02	6.000000e+02	3.286548e-07	1.139182e-08	1.139182e-08
6.000000e+02	7.000000e+02	2.054757e-07	9.182348e-09	9.182348e-09
7.000000e+02	8.000000e+02	1.318751e-07	7.939190e-09	7.939190e-09
8.000000e+02	9.000000e+02	8.447418e-08	7.420603e-09	7.420603e-09
9.000000e+02	1.000000e+03	6.293658e-08	8.695170e-09	8.695170e-09
# END HISTO1D




# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+tchantqqpvbf.yoda/ttsemi_dec/2b_M_J1J2
LineColor=red
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+tchantqqpvbf.yoda/ttsemi_dec/2b_M_J1J2
Title=bb4l-sl + tqq'b (s-chan + t-chan) + VBF
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	2.673678e-06	2.122303e-07	2.122303e-07
1.500000e+01	2.000000e+01	8.226518e-05	1.112918e-06	1.112918e-06
2.000000e+01	2.500000e+01	3.316744e-04	1.939735e-06	1.939735e-06
2.500000e+01	3.000000e+01	7.104724e-04	2.619144e-06	2.619144e-06
3.000000e+01	3.500000e+01	1.197851e-03	3.472596e-06	3.472596e-06
3.500000e+01	4.000000e+01	1.827204e-03	4.028869e-06	4.028869e-06
4.000000e+01	4.500000e+01	2.673708e-03	4.924939e-06	4.924939e-06
4.500000e+01	5.000000e+01	3.847192e-03	5.685631e-06	5.685631e-06
5.000000e+01	5.500000e+01	5.683226e-03	7.199650e-06	7.199650e-06
5.500000e+01	6.000000e+01	8.962502e-03	8.113340e-06	8.113340e-06
6.000000e+01	6.500000e+01	1.522116e-02	1.121304e-05	1.121304e-05
6.500000e+01	7.000000e+01	3.050764e-02	1.361582e-05	1.361582e-05
7.000000e+01	7.500000e+01	8.688610e-02	2.184569e-05	2.184569e-05
7.500000e+01	8.000000e+01	9.795076e-01	7.144648e-05	7.144648e-05
8.000000e+01	8.500000e+01	1.723813e+00	9.470738e-05	9.470738e-05
8.500000e+01	9.000000e+01	1.109108e-01	2.471497e-05	2.471497e-05
9.000000e+01	9.500000e+01	3.465086e-02	1.311464e-05	1.311464e-05
9.500000e+01	1.000000e+02	1.642605e-02	9.199298e-06	9.199298e-06
1.000000e+02	1.050000e+02	9.260470e-03	7.021752e-06	7.021752e-06
1.050000e+02	1.100000e+02	5.746986e-03	5.630871e-06	5.630871e-06
1.100000e+02	1.150000e+02	3.743532e-03	4.644075e-06	4.644075e-06
1.150000e+02	1.200000e+02	2.505708e-03	3.705295e-06	3.705295e-06
1.200000e+02	1.300000e+02	1.426285e-03	1.981644e-06	1.981644e-06
1.300000e+02	1.400000e+02	6.401279e-04	1.352351e-06	1.352351e-06
1.400000e+02	1.500000e+02	2.686415e-04	1.217807e-06	1.217807e-06
1.500000e+02	1.600000e+02	1.156495e-04	9.770412e-07	9.770412e-07
1.600000e+02	1.700000e+02	7.599485e-05	7.575916e-07	7.575916e-07
1.700000e+02	1.800000e+02	6.538200e-05	7.520635e-07	7.520635e-07
1.800000e+02	1.900000e+02	5.896502e-05	7.342959e-07	7.342959e-07
1.900000e+02	2.000000e+02	5.146581e-05	6.405841e-07	6.405841e-07
2.000000e+02	2.500000e+02	3.759470e-05	2.989122e-07	2.989122e-07
2.500000e+02	3.000000e+02	2.400178e-05	2.123001e-07	2.123001e-07
3.000000e+02	3.500000e+02	1.679571e-05	2.182677e-07	2.182677e-07
3.500000e+02	4.000000e+02	1.235138e-05	2.142778e-07	2.142778e-07
4.000000e+02	4.500000e+02	9.194760e-06	1.679551e-07	1.679551e-07
4.500000e+02	5.000000e+02	6.904442e-06	1.123807e-07	1.123807e-07
5.000000e+02	6.000000e+02	5.057605e-06	1.029610e-07	1.029610e-07
6.000000e+02	7.000000e+02	3.430001e-06	7.805678e-08	7.805678e-08
7.000000e+02	8.000000e+02	2.401916e-06	7.331163e-08	7.331163e-08
8.000000e+02	9.000000e+02	1.713730e-06	8.163518e-08	8.163518e-08
9.000000e+02	1.000000e+03	1.098619e-06	3.970307e-08	3.970307e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpnew.yoda/ttsemi_dec/2b_M_J1J2
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpnew.yoda/ttsemi_dec/2b_M_J1J2
ScaledBy=1.29300585977325598e-07
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	6.430806e-08	4.381523e-08	4.381523e-08
1.500000e+01	2.000000e+01	1.403118e-07	5.503698e-08	5.503698e-08
2.000000e+01	2.500000e+01	4.093194e-07	9.299146e-08	9.299146e-08
2.500000e+01	3.000000e+01	9.353432e-07	1.685142e-07	1.685142e-07
3.000000e+01	3.500000e+01	1.477358e-06	4.250215e-07	4.250215e-07
3.500000e+01	4.000000e+01	1.441644e-06	1.731733e-07	1.731733e-07
4.000000e+01	4.500000e+01	1.957738e-06	2.155421e-07	2.155421e-07
4.500000e+01	5.000000e+01	2.177790e-06	1.937615e-07	1.937615e-07
5.000000e+01	5.500000e+01	2.121940e-06	1.856316e-07	1.856316e-07
5.500000e+01	6.000000e+01	2.462866e-06	1.739911e-07	1.739911e-07
6.000000e+01	6.500000e+01	2.987274e-06	2.703400e-07	2.703400e-07
6.500000e+01	7.000000e+01	3.501692e-06	3.432047e-07	3.432047e-07
7.000000e+01	7.500000e+01	3.541634e-06	2.942336e-07	2.942336e-07
7.500000e+01	8.000000e+01	3.650914e-06	2.233224e-07	2.233224e-07
8.000000e+01	8.500000e+01	3.509094e-06	2.046296e-07	2.046296e-07
8.500000e+01	9.000000e+01	4.140400e-06	3.531686e-07	3.531686e-07
9.000000e+01	9.500000e+01	4.558720e-06	2.727125e-07	2.727125e-07
9.500000e+01	1.000000e+02	4.346104e-06	5.305367e-07	5.305367e-07
1.000000e+02	1.050000e+02	4.325196e-06	3.311231e-07	3.311231e-07
1.050000e+02	1.100000e+02	4.028678e-06	2.401774e-07	2.401774e-07
1.100000e+02	1.150000e+02	3.750500e-06	1.989131e-07	1.989131e-07
1.150000e+02	1.200000e+02	4.009480e-06	2.358790e-07	2.358790e-07
1.200000e+02	1.300000e+02	3.877480e-06	2.192190e-07	2.192190e-07
1.300000e+02	1.400000e+02	4.068279e-06	2.364284e-07	2.364284e-07
1.400000e+02	1.500000e+02	4.250626e-06	2.213577e-07	2.213577e-07
1.500000e+02	1.600000e+02	3.917071e-06	2.488035e-07	2.488035e-07
1.600000e+02	1.700000e+02	3.387009e-06	1.655576e-07	1.655576e-07
1.700000e+02	1.800000e+02	2.984466e-06	1.230853e-07	1.230853e-07
1.800000e+02	1.900000e+02	3.030041e-06	1.862250e-07	1.862250e-07
1.900000e+02	2.000000e+02	3.055421e-06	2.348929e-07	2.348929e-07
2.000000e+02	2.500000e+02	2.355514e-06	5.915790e-08	5.915790e-08
2.500000e+02	3.000000e+02	1.689419e-06	4.492543e-08	4.492543e-08
3.000000e+02	3.500000e+02	1.253492e-06	4.100075e-08	4.100075e-08
3.500000e+02	4.000000e+02	9.281184e-07	4.363738e-08	4.363738e-08
4.000000e+02	4.500000e+02	6.623408e-07	2.737356e-08	2.737356e-08
4.500000e+02	5.000000e+02	4.699004e-07	1.679466e-08	1.679466e-08
5.000000e+02	6.000000e+02	3.286548e-07	1.139182e-08	1.139182e-08
6.000000e+02	7.000000e+02	2.054757e-07	9.182348e-09	9.182348e-09
7.000000e+02	8.000000e+02	1.318751e-07	7.939190e-09	7.939190e-09
8.000000e+02	9.000000e+02	8.447418e-08	7.420603e-09	7.420603e-09
9.000000e+02	1.000000e+03	6.293658e-08	8.695170e-09	8.695170e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchantqqpvbf.yoda/ttsemi_dec/2b_M_J1J2
LineColor=magenta
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchantqqpvbf.yoda/ttsemi_dec/2b_M_J1J2
Title=bb4l-sl + tqq'b (s-chan + t-chan) + VBF
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	2.737986e-06	2.167060e-07	2.167060e-07
1.500000e+01	2.000000e+01	8.240550e-05	1.114278e-06	1.114278e-06
2.000000e+01	2.500000e+01	3.320838e-04	1.941962e-06	1.941962e-06
2.500000e+01	3.000000e+01	7.114078e-04	2.624559e-06	2.624559e-06
3.000000e+01	3.500000e+01	1.199328e-03	3.498509e-06	3.498509e-06
3.500000e+01	4.000000e+01	1.828646e-03	4.032589e-06	4.032589e-06
4.000000e+01	4.500000e+01	2.675666e-03	4.929654e-06	4.929654e-06
4.500000e+01	5.000000e+01	3.849370e-03	5.688932e-06	5.688932e-06
5.000000e+01	5.500000e+01	5.685348e-03	7.202041e-06	7.202041e-06
5.500000e+01	6.000000e+01	8.964964e-03	8.115203e-06	8.115203e-06
6.000000e+01	6.500000e+01	1.522414e-02	1.121630e-05	1.121630e-05
6.500000e+01	7.000000e+01	3.051114e-02	1.362015e-05	1.362015e-05
7.000000e+01	7.500000e+01	8.688964e-02	2.184767e-05	2.184767e-05
7.500000e+01	8.000000e+01	9.795114e-01	7.144685e-05	7.144685e-05
8.000000e+01	8.500000e+01	1.723817e+00	9.470759e-05	9.470759e-05
8.500000e+01	9.000000e+01	1.109150e-01	2.471749e-05	2.471749e-05
9.000000e+01	9.500000e+01	3.465542e-02	1.311747e-05	1.311747e-05
9.500000e+01	1.000000e+02	1.643040e-02	9.214582e-06	9.214582e-06
1.000000e+02	1.050000e+02	9.264794e-03	7.029555e-06	7.029555e-06
1.050000e+02	1.100000e+02	5.751014e-03	5.635990e-06	5.635990e-06
1.100000e+02	1.150000e+02	3.747282e-03	4.648333e-06	4.648333e-06
1.150000e+02	1.200000e+02	2.509718e-03	3.712796e-06	3.712796e-06
1.200000e+02	1.300000e+02	1.430163e-03	1.993733e-06	1.993733e-06
1.300000e+02	1.400000e+02	6.441961e-04	1.372862e-06	1.372862e-06
1.400000e+02	1.500000e+02	2.728921e-04	1.237762e-06	1.237762e-06
1.500000e+02	1.600000e+02	1.195665e-04	1.008223e-06	1.008223e-06
1.600000e+02	1.700000e+02	7.938185e-05	7.754704e-07	7.754704e-07
1.700000e+02	1.800000e+02	6.836646e-05	7.620692e-07	7.620692e-07
1.800000e+02	1.900000e+02	6.199506e-05	7.575421e-07	7.575421e-07
1.900000e+02	2.000000e+02	5.452123e-05	6.822922e-07	6.822922e-07
2.000000e+02	2.500000e+02	3.995022e-05	3.047100e-07	3.047100e-07
2.500000e+02	3.000000e+02	2.569120e-05	2.170015e-07	2.170015e-07
3.000000e+02	3.500000e+02	1.804920e-05	2.220853e-07	2.220853e-07
3.500000e+02	4.000000e+02	1.327950e-05	2.186759e-07	2.186759e-07
4.000000e+02	4.500000e+02	9.857100e-06	1.701711e-07	1.701711e-07
4.500000e+02	5.000000e+02	7.374344e-06	1.136287e-07	1.136287e-07
5.000000e+02	6.000000e+02	5.386260e-06	1.035893e-07	1.035893e-07
6.000000e+02	7.000000e+02	3.635477e-06	7.859501e-08	7.859501e-08
7.000000e+02	8.000000e+02	2.533791e-06	7.374026e-08	7.374026e-08
8.000000e+02	9.000000e+02	1.798204e-06	8.197175e-08	8.197175e-08
9.000000e+02	1.000000e+03	1.161556e-06	4.064406e-08	4.064406e-08
# END HISTO1D


==> figures/loplots/2b_M_JJw_qqpj.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_M_JJw //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_M_JJw //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_M_JJw //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_M_JJw //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_M_JJw
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_M_JJw //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_M_JJw //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_M_JJw //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_M_JJw //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_M_JJw
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'j$ at 13 TeV
LegendOrder=
LegendXPos=0.51
RatioPlot1=1
LogX=1
LogY=1
YMax=80
YMin=0.0000008
RatioPlot1YMax=1.55
RatioPlot1YLabel=Ratio
RatioPlot1SameStyle=1
XMin=40
RatioPlot1YSize=3
RatioPlot1YMin=0.45
RatioPlot1Error=1
RatioPlot1ErrorBands=0
#RatioPlotLogY=1
RatioPlot1YLabel=1/lvqq'bb
XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_M_JJw
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_M_JJw  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_M_JJw
RatioPlot1Legend=1
RatioPlot1LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_M_JJw
RatioPlot1LegendXPos=0.45
RatioPlot1LegendYPos=0.85
XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
XMax=1000
YLabel=$\mathrm{d}\sigma / \mathrm{d} m_{j_1j_2}$ [pb/GeV]
XLabel=$m_{j_1j_2}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=Ratio
RatioPlot2SameStyle=1
XMin=40
RatioPlot2YSize=3
RatioPlot2YMin=0.65
RatioPlot2Error=1
RatioPlot2ErrorBands=0
#RatioPlotLogY=1
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_M_JJw
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_M_JJw  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_M_JJw_ratio
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_M_JJw_ratio
RatioPlot2LegendXPos=0.45
RatioPlot2LegendYPos=0.85
RatioPlot3=1
RatioPlot3YMax=1.35
RatioPlot3YLabel=Ratio
RatioPlot3SameStyle=1
RatioPlot3YSize=3
RatioPlot3YMin=0.65
RatioPlot3Error=1
RatioPlot3ErrorBands=0
#RatioPlotLogY=1
RatioPlot3YLabel=1/lvqq'bb
RatioPlot3Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_M_JJw
RatioPlot3DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_M_JJw  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_M_JJw
RatioPlot3Legend=1
RatioPlot3LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_M_JJw
RatioPlot3LegendXPos=0.45
RatioPlot3LegendYPos=0.85
RatioPlot4=1
RatioPlot4YMax=1.35
RatioPlot4YLabel=Ratio
RatioPlot4SameStyle=1
RatioPlot4YSize=3
RatioPlot4YMin=0.65
RatioPlot4Error=1
RatioPlot4ErrorBands=0
#RatioPlotLogY=1
RatioPlot4YLabel=1/lvqq'bb
RatioPlot4Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_M_JJw
RatioPlot4DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_M_JJw  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_M_JJw
RatioPlot4Legend=1
RatioPlot4LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_M_JJw
RatioPlot4LegendXPos=0.45
RatioPlot4LegendYPos=0.85

# END PLOT

# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(160,2){$N_B \ge 2$}
\endpsclip
# END SPECIAL

# BEGIN SPECIAL label2
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[210]{0}\physicscoor(210,0.6){$p_{{\rm T},j} > 20$ GeV}
\endpsclip
# END SPECIAL




# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_M_JJw
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_M_JJw
ScaledBy=2.87468529479755825e-10
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	3.721900e-04	2.394069e-04	2.394069e-04
1.500000e+01	2.000000e+01	3.394610e-03	4.135161e-04	4.135161e-04
2.000000e+01	2.500000e+01	8.575668e-03	8.412101e-04	8.412101e-04
2.500000e+01	3.000000e+01	1.196078e-02	4.832834e-04	4.832834e-04
3.000000e+01	3.500000e+01	1.464981e-02	4.211212e-04	4.211212e-04
3.500000e+01	4.000000e+01	1.714974e-02	3.358236e-04	3.358236e-04
4.000000e+01	4.500000e+01	2.059582e-02	3.345934e-04	3.345934e-04
4.500000e+01	5.000000e+01	2.504644e-02	4.628492e-04	4.628492e-04
5.000000e+01	5.500000e+01	3.139390e-02	7.706662e-04	7.706662e-04
5.500000e+01	6.000000e+01	3.893334e-02	6.225060e-04	6.225060e-04
6.000000e+01	6.500000e+01	5.174518e-02	8.356214e-04	8.356214e-04
6.500000e+01	7.000000e+01	7.680026e-02	1.020187e-03	1.020187e-03
7.000000e+01	7.500000e+01	1.571841e-01	1.257553e-03	1.257553e-03
7.500000e+01	8.000000e+01	1.482413e+00	4.293884e-03	4.293884e-03
8.000000e+01	8.500000e+01	2.615498e+00	1.588551e-02	1.588551e-02
8.500000e+01	9.000000e+01	1.840780e-01	1.467977e-03	1.467977e-03
9.000000e+01	9.500000e+01	7.318538e-02	7.049136e-04	7.049136e-04
9.500000e+01	1.000000e+02	4.636152e-02	5.106491e-04	5.106491e-04
1.000000e+02	1.050000e+02	3.477992e-02	3.036730e-04	3.036730e-04
1.050000e+02	1.100000e+02	2.983356e-02	3.073702e-04	3.073702e-04
1.100000e+02	1.150000e+02	2.627930e-02	2.444290e-04	2.444290e-04
1.150000e+02	1.200000e+02	2.400110e-02	2.547283e-04	2.547283e-04
1.200000e+02	1.300000e+02	2.157063e-02	2.222461e-04	2.222461e-04
1.300000e+02	1.400000e+02	1.876143e-02	1.527627e-04	1.527627e-04
1.400000e+02	1.500000e+02	1.677838e-02	1.262528e-04	1.262528e-04
1.500000e+02	1.600000e+02	1.545019e-02	1.317408e-04	1.317408e-04
1.600000e+02	1.700000e+02	1.421411e-02	1.488024e-04	1.488024e-04
1.700000e+02	1.800000e+02	1.315874e-02	1.687522e-04	1.687522e-04
1.800000e+02	1.900000e+02	1.279833e-02	5.752091e-04	5.752091e-04
1.900000e+02	2.000000e+02	1.177304e-02	6.348597e-04	6.348597e-04
2.000000e+02	2.500000e+02	8.936654e-03	9.115027e-05	9.115027e-05
2.500000e+02	3.000000e+02	6.015022e-03	9.338460e-05	9.338460e-05
3.000000e+02	3.500000e+02	4.042042e-03	3.964949e-05	3.964949e-05
3.500000e+02	4.000000e+02	2.815218e-03	3.263323e-05	3.263323e-05
4.000000e+02	4.500000e+02	1.993786e-03	2.440143e-05	2.440143e-05
4.500000e+02	5.000000e+02	1.460948e-03	2.770004e-05	2.770004e-05
5.000000e+02	6.000000e+02	9.034747e-04	1.253413e-05	1.253413e-05
6.000000e+02	7.000000e+02	4.981199e-04	9.227867e-06	9.227867e-06
7.000000e+02	8.000000e+02	2.918875e-04	1.669896e-05	1.669896e-05
8.000000e+02	9.000000e+02	1.895863e-04	9.628450e-06	9.628450e-06
9.000000e+02	1.000000e+03	9.695175e-05	4.777754e-06	4.777754e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_M_JJw
LineColor=purple
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_M_JJw
Scale=1
ScaledBy=1.03452247472330444e-10
Title=bb4l-sl (w/o $ {V} \to q\bar q'g$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	4.154618e-05	3.692658e-06	3.692658e-06
1.500000e+01	2.000000e+01	1.077685e-03	3.215387e-05	3.215387e-05
2.000000e+01	2.500000e+01	3.544014e-03	8.201814e-05	8.201814e-05
2.500000e+01	3.000000e+01	9.475228e-03	2.744649e-03	2.744649e-03
3.000000e+01	3.500000e+01	8.951054e-03	1.786107e-04	1.786107e-04
3.500000e+01	4.000000e+01	1.161665e-02	2.513691e-04	2.513691e-04
4.000000e+01	4.500000e+01	1.436642e-02	2.053505e-04	2.053505e-04
4.500000e+01	5.000000e+01	1.752388e-02	2.585995e-04	2.585995e-04
5.000000e+01	5.500000e+01	2.144700e-02	3.989562e-04	3.989562e-04
5.500000e+01	6.000000e+01	2.829300e-02	5.631515e-04	5.631515e-04
6.000000e+01	6.500000e+01	3.873738e-02	7.634545e-04	7.634545e-04
6.500000e+01	7.000000e+01	6.279942e-02	1.111507e-03	1.111507e-03
7.000000e+01	7.500000e+01	1.485164e-01	3.964110e-03	3.964110e-03
7.500000e+01	8.000000e+01	1.455684e+00	7.291702e-03	7.291702e-03
8.000000e+01	8.500000e+01	2.538828e+00	1.026506e-02	1.026506e-02
8.500000e+01	9.000000e+01	1.787281e-01	1.339903e-03	1.339903e-03
9.000000e+01	9.500000e+01	7.359184e-02	2.057208e-03	2.057208e-03
9.500000e+01	1.000000e+02	4.485968e-02	6.755090e-04	6.755090e-04
1.000000e+02	1.050000e+02	3.452740e-02	4.309455e-04	4.309455e-04
1.050000e+02	1.100000e+02	2.953086e-02	4.174591e-04	4.174591e-04
1.100000e+02	1.150000e+02	2.631372e-02	2.925326e-04	2.925326e-04
1.150000e+02	1.200000e+02	2.358672e-02	2.395166e-04	2.395166e-04
1.200000e+02	1.300000e+02	2.126938e-02	2.023707e-04	2.023707e-04
1.300000e+02	1.400000e+02	1.890585e-02	1.791295e-04	1.791295e-04
1.400000e+02	1.500000e+02	1.685441e-02	8.088023e-05	8.088023e-05
1.500000e+02	1.600000e+02	1.541990e-02	8.607370e-05	8.607370e-05
1.600000e+02	1.700000e+02	1.416689e-02	6.045104e-05	6.045104e-05
1.700000e+02	1.800000e+02	1.298071e-02	6.224575e-05	6.224575e-05
1.800000e+02	1.900000e+02	1.194627e-02	5.535150e-05	5.535150e-05
1.900000e+02	2.000000e+02	1.101634e-02	5.318297e-05	5.318297e-05
2.000000e+02	2.500000e+02	8.721718e-03	2.737675e-05	2.737675e-05
2.500000e+02	3.000000e+02	5.921394e-03	1.931331e-05	1.931331e-05
3.000000e+02	3.500000e+02	4.059702e-03	1.534950e-05	1.534950e-05
3.500000e+02	4.000000e+02	2.862648e-03	1.549327e-05	1.549327e-05
4.000000e+02	4.500000e+02	2.029142e-03	1.211222e-05	1.211222e-05
4.500000e+02	5.000000e+02	1.478237e-03	1.181446e-05	1.181446e-05
5.000000e+02	6.000000e+02	9.377442e-04	7.446047e-06	7.446047e-06
6.000000e+02	7.000000e+02	5.083330e-04	5.556488e-06	5.556488e-06
7.000000e+02	8.000000e+02	2.994083e-04	5.786147e-06	5.786147e-06
8.000000e+02	9.000000e+02	1.743298e-04	3.693332e-06	3.693332e-06
9.000000e+02	1.000000e+03	1.003775e-04	2.441325e-06	2.441325e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_M_JJw_ratio
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_M_JJw_ratio
Scale=1
Title=bb4l-sl ($p_{{\rm T},j} > 20$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	1.498422e-04	3.717135e-06	3.717135e-06
1.500000e+01	2.000000e+01	3.148400e-03	3.219854e-05	3.219854e-05
2.000000e+01	2.500000e+01	7.834058e-03	8.204643e-05	8.204643e-05
2.500000e+01	3.000000e+01	1.471819e-02	2.744650e-03	2.744650e-03
3.000000e+01	3.500000e+01	1.458395e-02	1.786247e-04	1.786247e-04
3.500000e+01	4.000000e+01	1.755094e-02	2.513898e-04	2.513898e-04
4.000000e+01	4.500000e+01	2.083086e-02	2.053654e-04	2.053654e-04
4.500000e+01	5.000000e+01	2.500082e-02	2.586135e-04	2.586135e-04
5.000000e+01	5.500000e+01	3.063082e-02	3.989676e-04	3.989676e-04
5.500000e+01	6.000000e+01	3.969922e-02	5.631625e-04	5.631625e-04
6.000000e+01	6.500000e+01	5.156840e-02	7.634653e-04	7.634653e-04
6.500000e+01	7.000000e+01	7.639318e-02	1.111516e-03	1.111516e-03
7.000000e+01	7.500000e+01	1.587712e-01	3.964113e-03	3.964113e-03
7.500000e+01	8.000000e+01	1.481261e+00	7.291705e-03	7.291705e-03
8.000000e+01	8.500000e+01	2.584402e+00	1.026507e-02	1.026507e-02
8.500000e+01	9.000000e+01	1.821574e-01	1.339905e-03	1.339905e-03
9.000000e+01	9.500000e+01	7.439644e-02	2.057208e-03	2.057208e-03
9.500000e+01	1.000000e+02	4.506218e-02	6.755090e-04	6.755090e-04
1.000000e+02	1.050000e+02	3.462164e-02	4.309473e-04	4.309473e-04
1.050000e+02	1.100000e+02	2.958588e-02	4.174593e-04	4.174593e-04
1.100000e+02	1.150000e+02	2.634634e-02	2.925327e-04	2.925327e-04
1.150000e+02	1.200000e+02	2.360602e-02	2.395167e-04	2.395167e-04
1.200000e+02	1.300000e+02	2.127957e-02	2.023713e-04	2.023713e-04
1.300000e+02	1.400000e+02	1.890948e-02	1.791296e-04	1.791296e-04
1.400000e+02	1.500000e+02	1.685566e-02	8.088024e-05	8.088024e-05
1.500000e+02	1.600000e+02	1.542105e-02	8.607385e-05	8.607385e-05
1.600000e+02	1.700000e+02	1.416742e-02	6.045105e-05	6.045105e-05
1.700000e+02	1.800000e+02	1.298204e-02	6.224808e-05	6.224808e-05
1.800000e+02	1.900000e+02	1.194659e-02	5.535151e-05	5.535151e-05
1.900000e+02	2.000000e+02	1.101668e-02	5.318300e-05	5.318300e-05
2.000000e+02	2.500000e+02	8.721896e-03	2.737676e-05	2.737676e-05
2.500000e+02	3.000000e+02	5.921452e-03	1.931331e-05	1.931331e-05
3.000000e+02	3.500000e+02	4.059726e-03	1.534950e-05	1.534950e-05
3.500000e+02	4.000000e+02	2.862656e-03	1.549327e-05	1.549327e-05
4.000000e+02	4.500000e+02	2.029166e-03	1.211223e-05	1.211223e-05
4.500000e+02	5.000000e+02	1.478241e-03	1.181446e-05	1.181446e-05
5.000000e+02	6.000000e+02	9.377452e-04	7.446047e-06	7.446047e-06
6.000000e+02	7.000000e+02	5.083333e-04	5.556488e-06	5.556488e-06
7.000000e+02	8.000000e+02	2.994083e-04	5.786147e-06	5.786147e-06
8.000000e+02	9.000000e+02	1.743301e-04	3.693332e-06	3.693332e-06
9.000000e+02	1.000000e+03	1.003775e-04	2.441325e-06	2.441325e-06
# END HISTO1D



# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_M_JJw
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_M_JJw
Scale=1
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	1.498422e-04	3.717135e-06	3.717135e-06
1.500000e+01	2.000000e+01	3.148400e-03	3.219854e-05	3.219854e-05
2.000000e+01	2.500000e+01	7.834058e-03	8.204643e-05	8.204643e-05
2.500000e+01	3.000000e+01	1.471819e-02	2.744650e-03	2.744650e-03
3.000000e+01	3.500000e+01	1.458395e-02	1.786247e-04	1.786247e-04
3.500000e+01	4.000000e+01	1.755094e-02	2.513898e-04	2.513898e-04
4.000000e+01	4.500000e+01	2.083086e-02	2.053654e-04	2.053654e-04
4.500000e+01	5.000000e+01	2.500082e-02	2.586135e-04	2.586135e-04
5.000000e+01	5.500000e+01	3.063082e-02	3.989676e-04	3.989676e-04
5.500000e+01	6.000000e+01	3.969922e-02	5.631625e-04	5.631625e-04
6.000000e+01	6.500000e+01	5.156840e-02	7.634653e-04	7.634653e-04
6.500000e+01	7.000000e+01	7.639318e-02	1.111516e-03	1.111516e-03
7.000000e+01	7.500000e+01	1.587712e-01	3.964113e-03	3.964113e-03
7.500000e+01	8.000000e+01	1.481261e+00	7.291705e-03	7.291705e-03
8.000000e+01	8.500000e+01	2.584402e+00	1.026507e-02	1.026507e-02
8.500000e+01	9.000000e+01	1.821574e-01	1.339905e-03	1.339905e-03
9.000000e+01	9.500000e+01	7.439644e-02	2.057208e-03	2.057208e-03
9.500000e+01	1.000000e+02	4.506218e-02	6.755090e-04	6.755090e-04
1.000000e+02	1.050000e+02	3.462164e-02	4.309473e-04	4.309473e-04
1.050000e+02	1.100000e+02	2.958588e-02	4.174593e-04	4.174593e-04
1.100000e+02	1.150000e+02	2.634634e-02	2.925327e-04	2.925327e-04
1.150000e+02	1.200000e+02	2.360602e-02	2.395167e-04	2.395167e-04
1.200000e+02	1.300000e+02	2.127957e-02	2.023713e-04	2.023713e-04
1.300000e+02	1.400000e+02	1.890948e-02	1.791296e-04	1.791296e-04
1.400000e+02	1.500000e+02	1.685566e-02	8.088024e-05	8.088024e-05
1.500000e+02	1.600000e+02	1.542105e-02	8.607385e-05	8.607385e-05
1.600000e+02	1.700000e+02	1.416742e-02	6.045105e-05	6.045105e-05
1.700000e+02	1.800000e+02	1.298204e-02	6.224808e-05	6.224808e-05
1.800000e+02	1.900000e+02	1.194659e-02	5.535151e-05	5.535151e-05
1.900000e+02	2.000000e+02	1.101668e-02	5.318300e-05	5.318300e-05
2.000000e+02	2.500000e+02	8.721896e-03	2.737676e-05	2.737676e-05
2.500000e+02	3.000000e+02	5.921452e-03	1.931331e-05	1.931331e-05
3.000000e+02	3.500000e+02	4.059726e-03	1.534950e-05	1.534950e-05
3.500000e+02	4.000000e+02	2.862656e-03	1.549327e-05	1.549327e-05
4.000000e+02	4.500000e+02	2.029166e-03	1.211223e-05	1.211223e-05
4.500000e+02	5.000000e+02	1.478241e-03	1.181446e-05	1.181446e-05
5.000000e+02	6.000000e+02	9.377452e-04	7.446047e-06	7.446047e-06
6.000000e+02	7.000000e+02	5.083333e-04	5.556488e-06	5.556488e-06
7.000000e+02	8.000000e+02	2.994083e-04	5.786147e-06	5.786147e-06
8.000000e+02	9.000000e+02	1.743301e-04	3.693332e-06	3.693332e-06
9.000000e+02	1.000000e+03	1.003775e-04	2.441325e-06	2.441325e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_M_JJw
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_M_JJw
ScaledBy=6.73382489806167483e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	6.014562e-07	3.469233e-07	3.469233e-07
1.500000e+01	2.000000e+01	1.862909e-05	4.608960e-06	4.608960e-06
2.000000e+01	2.500000e+01	4.736306e-05	9.104460e-06	9.104460e-06
2.500000e+01	3.000000e+01	5.952304e-05	6.313516e-06	6.313516e-06
3.000000e+01	3.500000e+01	8.132418e-05	1.005511e-05	1.005511e-05
3.500000e+01	4.000000e+01	1.032357e-04	1.258992e-05	1.258992e-05
4.000000e+01	4.500000e+01	1.245710e-04	1.566494e-05	1.566494e-05
4.500000e+01	5.000000e+01	1.114000e-04	9.317431e-06	9.317431e-06
5.000000e+01	5.500000e+01	1.304427e-04	1.089298e-05	1.089298e-05
5.500000e+01	6.000000e+01	1.668835e-04	2.018971e-05	2.018971e-05
6.000000e+01	6.500000e+01	1.904992e-04	2.989216e-05	2.989216e-05
6.500000e+01	7.000000e+01	1.783104e-04	1.799298e-05	1.799298e-05
7.000000e+01	7.500000e+01	1.817784e-04	1.449666e-05	1.449666e-05
7.500000e+01	8.000000e+01	2.254440e-04	2.458325e-05	2.458325e-05
8.000000e+01	8.500000e+01	2.568492e-04	3.857968e-05	3.857968e-05
8.500000e+01	9.000000e+01	1.871397e-04	9.332922e-06	9.332922e-06
9.000000e+01	9.500000e+01	2.160826e-04	2.303287e-05	2.303287e-05
9.500000e+01	1.000000e+02	1.784850e-04	2.949449e-05	2.949449e-05
1.000000e+02	1.050000e+02	1.840491e-04	1.540409e-05	1.540409e-05
1.050000e+02	1.100000e+02	1.607098e-04	1.086150e-05	1.086150e-05
1.100000e+02	1.150000e+02	1.517793e-04	1.443605e-05	1.443605e-05
1.150000e+02	1.200000e+02	1.242984e-04	7.488418e-06	7.488418e-06
1.200000e+02	1.300000e+02	1.412234e-04	1.047438e-05	1.047438e-05
1.300000e+02	1.400000e+02	1.140562e-04	6.971649e-06	6.971649e-06
1.400000e+02	1.500000e+02	1.034323e-04	7.778484e-06	7.778484e-06
1.500000e+02	1.600000e+02	8.312003e-05	4.111908e-06	4.111908e-06
1.600000e+02	1.700000e+02	1.029056e-04	1.477777e-05	1.477777e-05
1.700000e+02	1.800000e+02	7.935924e-05	5.558299e-06	5.558299e-06
1.800000e+02	1.900000e+02	6.683361e-05	3.825917e-06	3.825917e-06
1.900000e+02	2.000000e+02	6.405510e-05	5.268153e-06	5.268153e-06
2.000000e+02	2.500000e+02	5.041134e-05	2.906317e-06	2.906317e-06
2.500000e+02	3.000000e+02	3.500294e-05	2.045091e-06	2.045091e-06
3.000000e+02	3.500000e+02	2.661762e-05	3.618867e-06	3.618867e-06
3.500000e+02	4.000000e+02	1.596475e-05	9.668644e-07	9.668644e-07
4.000000e+02	4.500000e+02	1.171125e-05	6.667398e-07	6.667398e-07
4.500000e+02	5.000000e+02	7.732992e-06	4.144558e-07	4.144558e-07
5.000000e+02	6.000000e+02	5.602017e-06	3.429233e-07	3.429233e-07
6.000000e+02	7.000000e+02	3.703245e-06	2.986535e-07	2.986535e-07
7.000000e+02	8.000000e+02	2.180904e-06	2.023940e-07	2.023940e-07
8.000000e+02	9.000000e+02	1.371339e-06	1.307399e-07	1.307399e-07
9.000000e+02	1.000000e+03	9.956493e-07	1.378871e-07	1.378871e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_M_JJw
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_M_JJw
ScaledBy=4.99371042172383830e-07
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	4.134932e-10	4.069680e-10	4.069680e-10
1.500000e+01	2.000000e+01	1.396366e-06	8.846495e-07	8.846495e-07
2.000000e+01	2.500000e+01	1.141440e-06	6.795619e-07	6.795619e-07
2.500000e+01	3.000000e+01	4.014032e-06	2.386577e-06	2.386577e-06
3.000000e+01	3.500000e+01	1.939856e-06	3.856214e-07	3.856214e-07
3.500000e+01	4.000000e+01	6.683136e-06	2.414497e-06	2.414497e-06
4.000000e+01	4.500000e+01	3.393976e-05	3.029438e-05	3.029438e-05
4.500000e+01	5.000000e+01	4.841924e-06	9.155099e-07	9.155099e-07
5.000000e+01	5.500000e+01	8.896848e-06	2.960672e-06	2.960672e-06
5.500000e+01	6.000000e+01	8.256508e-06	1.483606e-06	1.483606e-06
6.000000e+01	6.500000e+01	9.303896e-06	1.710096e-06	1.710096e-06
6.500000e+01	7.000000e+01	1.001697e-05	1.594075e-06	1.594075e-06
7.000000e+01	7.500000e+01	1.284870e-05	1.977165e-06	1.977165e-06
7.500000e+01	8.000000e+01	1.400674e-05	1.697695e-06	1.697695e-06
8.000000e+01	8.500000e+01	1.442586e-05	1.364764e-06	1.364764e-06
8.500000e+01	9.000000e+01	1.497636e-05	2.225328e-06	2.225328e-06
9.000000e+01	9.500000e+01	1.247559e-05	1.427297e-06	1.427297e-06
9.500000e+01	1.000000e+02	1.168180e-05	2.073251e-06	2.073251e-06
1.000000e+02	1.050000e+02	1.099523e-05	1.357393e-06	1.357393e-06
1.050000e+02	1.100000e+02	1.198219e-05	1.822963e-06	1.822963e-06
1.100000e+02	1.150000e+02	9.685262e-06	2.172730e-06	2.172730e-06
1.150000e+02	1.200000e+02	1.482504e-05	2.439841e-06	2.439841e-06
1.200000e+02	1.300000e+02	7.586554e-06	6.680186e-07	6.680186e-07
1.300000e+02	1.400000e+02	1.015178e-05	1.705631e-06	1.705631e-06
1.400000e+02	1.500000e+02	6.500033e-06	7.933721e-07	7.933721e-07
1.500000e+02	1.600000e+02	5.460736e-06	6.725057e-07	6.725057e-07
1.600000e+02	1.700000e+02	6.624752e-06	7.837842e-07	7.837842e-07
1.700000e+02	1.800000e+02	5.107651e-06	5.516879e-07	5.516879e-07
1.800000e+02	1.900000e+02	7.918119e-06	1.642302e-06	1.642302e-06
1.900000e+02	2.000000e+02	5.273052e-06	1.020959e-06	1.020959e-06
2.000000e+02	2.500000e+02	3.570462e-06	4.083906e-07	4.083906e-07
2.500000e+02	3.000000e+02	2.682594e-06	4.098904e-07	4.098904e-07
3.000000e+02	3.500000e+02	1.607384e-06	2.223038e-07	2.223038e-07
3.500000e+02	4.000000e+02	1.091790e-06	1.248217e-07	1.248217e-07
4.000000e+02	4.500000e+02	1.074533e-06	1.481188e-07	1.481188e-07
4.500000e+02	5.000000e+02	4.824292e-07	6.540795e-08	6.540795e-08
5.000000e+02	6.000000e+02	4.738236e-07	8.137442e-08	8.137442e-08
6.000000e+02	7.000000e+02	2.071299e-07	3.044778e-08	3.044778e-08
7.000000e+02	8.000000e+02	1.948063e-07	7.287264e-08	7.287264e-08
8.000000e+02	9.000000e+02	1.125604e-07	5.896229e-08	5.896229e-08
9.000000e+02	1.000000e+03	5.019824e-08	1.635341e-08	1.635341e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_M_JJw
LineColor=orange
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_M_JJw
ScaledBy=1.06452015120146165e-08
Title=wzj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	3.659616e-12	1.742873e-12	1.742873e-12
1.500000e+01	2.000000e+01	4.129948e-09	2.029425e-09	2.029425e-09
2.000000e+01	2.500000e+01	6.348336e-09	1.028280e-09	1.028280e-09
2.500000e+01	3.000000e+01	1.949170e-08	2.611963e-09	2.611963e-09
3.000000e+01	3.500000e+01	3.667214e-08	5.090570e-09	5.090570e-09
3.500000e+01	4.000000e+01	5.089172e-08	6.757224e-09	6.757224e-09
4.000000e+01	4.500000e+01	6.745900e-08	8.565491e-09	8.565491e-09
4.500000e+01	5.000000e+01	9.638692e-08	1.746324e-08	1.746324e-08
5.000000e+01	5.500000e+01	1.129664e-07	2.325856e-08	2.325856e-08
5.500000e+01	6.000000e+01	1.146637e-07	9.991753e-09	9.991753e-09
6.000000e+01	6.500000e+01	1.941646e-07	3.040781e-08	3.040781e-08
6.500000e+01	7.000000e+01	2.600440e-07	2.033029e-08	2.033029e-08
7.000000e+01	7.500000e+01	6.931362e-07	1.225591e-07	1.225591e-07
7.500000e+01	8.000000e+01	7.433766e-07	2.590494e-08	2.590494e-08
8.000000e+01	8.500000e+01	1.310483e-06	8.911368e-08	8.911368e-08
8.500000e+01	9.000000e+01	5.934710e-06	1.870008e-07	1.870008e-07
9.000000e+01	9.500000e+01	2.000152e-05	8.178342e-07	8.178342e-07
9.500000e+01	1.000000e+02	1.790388e-06	9.228692e-08	9.228692e-08
1.000000e+02	1.050000e+02	6.631612e-07	3.312863e-08	3.312863e-08
1.050000e+02	1.100000e+02	4.305298e-07	2.255247e-08	2.255247e-08
1.100000e+02	1.150000e+02	3.509608e-07	2.321435e-08	2.321435e-08
1.150000e+02	1.200000e+02	3.606192e-07	3.346874e-08	3.346874e-08
1.200000e+02	1.300000e+02	3.085507e-07	2.221365e-08	2.221365e-08
1.300000e+02	1.400000e+02	3.028189e-07	3.040912e-08	3.040912e-08
1.400000e+02	1.500000e+02	2.418856e-07	1.646974e-08	1.646974e-08
1.500000e+02	1.600000e+02	2.209927e-07	9.801340e-09	9.801340e-09
1.600000e+02	1.700000e+02	2.296481e-07	1.164418e-08	1.164418e-08
1.700000e+02	1.800000e+02	2.666755e-07	2.878986e-08	2.878986e-08
1.800000e+02	1.900000e+02	2.243588e-07	3.281035e-08	3.281035e-08
1.900000e+02	2.000000e+02	1.805332e-07	9.640353e-09	9.640353e-09
2.000000e+02	2.500000e+02	1.811151e-07	2.215967e-08	2.215967e-08
2.500000e+02	3.000000e+02	1.379637e-07	1.481283e-08	1.481283e-08
3.000000e+02	3.500000e+02	9.381412e-08	4.216780e-09	4.216780e-09
3.500000e+02	4.000000e+02	7.127754e-08	3.694153e-09	3.694153e-09
4.000000e+02	4.500000e+02	4.763556e-08	2.631751e-09	2.631751e-09
4.500000e+02	5.000000e+02	3.749554e-08	3.309569e-09	3.309569e-09
5.000000e+02	6.000000e+02	2.675950e-08	1.379505e-09	1.379505e-09
6.000000e+02	7.000000e+02	1.756596e-08	1.463489e-09	1.463489e-09
7.000000e+02	8.000000e+02	1.109482e-08	8.614794e-10	8.614794e-10
8.000000e+02	9.000000e+02	7.342943e-09	7.211564e-10	7.211564e-10
9.000000e+02	1.000000e+03	6.320294e-09	9.345591e-10	9.345591e-10
# END HISTO1D

# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_M_JJw
LineColor=black
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_M_JJw
Scale=1
Title=bb4l-sl ($p_{{\rm T},j} > 1$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	2.932634e-04	6.331278e-06	6.331278e-06
1.500000e+01	2.000000e+01	6.256206e-03	5.003633e-05	5.003633e-05
2.000000e+01	2.500000e+01	1.778609e-02	1.141358e-04	1.141358e-04
2.500000e+01	3.000000e+01	2.924882e-02	1.168582e-04	1.168582e-04
3.000000e+01	3.500000e+01	3.973610e-02	1.491776e-04	1.491776e-04
3.500000e+01	4.000000e+01	5.072346e-02	1.949706e-04	1.949706e-04
4.000000e+01	4.500000e+01	6.317322e-02	2.164282e-04	2.164282e-04
4.500000e+01	5.000000e+01	8.044102e-02	2.566325e-04	2.566325e-04
5.000000e+01	5.500000e+01	1.083007e-01	3.559367e-04	3.559367e-04
5.500000e+01	6.000000e+01	1.544190e-01	3.726880e-04	3.726880e-04
6.000000e+01	6.500000e+01	2.386090e-01	7.471811e-04	7.471811e-04
6.500000e+01	7.000000e+01	4.240246e-01	6.615748e-04	6.615748e-04
7.000000e+01	7.500000e+01	9.975710e-01	1.099775e-03	1.099775e-03
7.500000e+01	8.000000e+01	7.746954e+00	3.310595e-03	3.310595e-03
8.000000e+01	8.500000e+01	1.257412e+01	4.266817e-03	4.266817e-03
8.500000e+01	9.000000e+01	8.615316e-01	1.265937e-03	1.265937e-03
9.000000e+01	9.500000e+01	3.030894e-01	6.049817e-04	6.049817e-04
9.500000e+01	1.000000e+02	1.677315e-01	4.012610e-04	4.012610e-04
1.000000e+02	1.050000e+02	1.144764e-01	3.270528e-04	3.270528e-04
1.050000e+02	1.100000e+02	8.746668e-02	2.201943e-04	2.201943e-04
1.100000e+02	1.150000e+02	7.135304e-02	1.837764e-04	1.837764e-04
1.150000e+02	1.200000e+02	6.135960e-02	1.992375e-04	1.992375e-04
1.200000e+02	1.300000e+02	5.137685e-02	1.053545e-04	1.053545e-04
1.300000e+02	1.400000e+02	4.303025e-02	7.971551e-05	7.971551e-05
1.400000e+02	1.500000e+02	3.780766e-02	7.649474e-05	7.649474e-05
1.500000e+02	1.600000e+02	3.399055e-02	6.986971e-05	6.986971e-05
1.600000e+02	1.700000e+02	3.137596e-02	6.870004e-05	6.870004e-05
1.700000e+02	1.800000e+02	2.896745e-02	6.725109e-05	6.725109e-05
1.800000e+02	1.900000e+02	2.675329e-02	6.390911e-05	6.390911e-05
1.900000e+02	2.000000e+02	2.486013e-02	6.311429e-05	6.311429e-05
2.000000e+02	2.500000e+02	1.950983e-02	2.631400e-05	2.631400e-05
2.500000e+02	3.000000e+02	1.327119e-02	2.573756e-05	2.573756e-05
3.000000e+02	3.500000e+02	9.177910e-03	2.174029e-05	2.174029e-05
3.500000e+02	4.000000e+02	6.435384e-03	1.959350e-05	1.959350e-05
4.000000e+02	4.500000e+02	4.618584e-03	1.853225e-05	1.853225e-05
4.500000e+02	5.000000e+02	3.290676e-03	1.578651e-05	1.578651e-05
5.000000e+02	6.000000e+02	2.067997e-03	9.094273e-06	9.094273e-06
6.000000e+02	7.000000e+02	1.133052e-03	7.978088e-06	7.978088e-06
7.000000e+02	8.000000e+02	6.446522e-04	7.191545e-06	7.191545e-06
8.000000e+02	9.000000e+02	3.798712e-04	5.297316e-06	5.297316e-06
9.000000e+02	1.000000e+03	2.257899e-04	5.220110e-06	5.220110e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_M_JJw
LineColor=blue
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_M_JJw
ScaledBy=4.16639137409262014e-10
Title=lvqq'bbj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	3.134450e-04	6.904060e-05	6.904060e-05
1.500000e+01	2.000000e+01	6.098362e-03	4.425959e-04	4.425959e-04
2.000000e+01	2.500000e+01	1.771768e-02	7.887418e-04	7.887418e-04
2.500000e+01	3.000000e+01	3.061112e-02	1.059793e-03	1.059793e-03
3.000000e+01	3.500000e+01	3.984028e-02	9.193854e-04	9.193854e-04
3.500000e+01	4.000000e+01	5.099702e-02	1.388202e-03	1.388202e-03
4.000000e+01	4.500000e+01	6.479920e-02	1.248062e-03	1.248062e-03
4.500000e+01	5.000000e+01	8.233338e-02	1.911800e-03	1.911800e-03
5.000000e+01	5.500000e+01	1.105017e-01	2.114357e-03	2.114357e-03
5.500000e+01	6.000000e+01	1.561697e-01	1.916286e-03	1.916286e-03
6.000000e+01	6.500000e+01	2.401412e-01	2.524143e-03	2.524143e-03
6.500000e+01	7.000000e+01	4.230850e-01	3.865094e-03	3.865094e-03
7.000000e+01	7.500000e+01	1.001673e+00	1.151435e-02	1.151435e-02
7.500000e+01	8.000000e+01	7.726948e+00	2.653727e-02	2.653727e-02
8.000000e+01	8.500000e+01	1.256671e+01	5.074804e-02	5.074804e-02
8.500000e+01	9.000000e+01	8.601026e-01	5.779261e-03	5.779261e-03
9.000000e+01	9.500000e+01	3.090754e-01	5.043968e-03	5.043968e-03
9.500000e+01	1.000000e+02	1.677546e-01	1.936876e-03	1.936876e-03
1.000000e+02	1.050000e+02	1.151383e-01	1.187019e-03	1.187019e-03
1.050000e+02	1.100000e+02	8.854474e-02	1.464834e-03	1.464834e-03
1.100000e+02	1.150000e+02	7.390916e-02	1.056586e-03	1.056586e-03
1.150000e+02	1.200000e+02	6.067260e-02	5.728480e-04	5.728480e-04
1.200000e+02	1.300000e+02	5.251461e-02	6.041341e-04	6.041341e-04
1.300000e+02	1.400000e+02	4.354828e-02	3.938759e-04	3.938759e-04
1.400000e+02	1.500000e+02	3.935874e-02	2.104230e-03	2.104230e-03
1.500000e+02	1.600000e+02	3.543076e-02	1.029776e-03	1.029776e-03
1.600000e+02	1.700000e+02	3.101242e-02	4.339590e-04	4.339590e-04
1.700000e+02	1.800000e+02	2.935787e-02	4.145278e-04	4.145278e-04
1.800000e+02	1.900000e+02	2.753135e-02	5.107957e-04	5.107957e-04
1.900000e+02	2.000000e+02	2.476643e-02	5.188835e-04	5.188835e-04
2.000000e+02	2.500000e+02	1.962075e-02	2.174031e-04	2.174031e-04
2.500000e+02	3.000000e+02	1.471682e-02	1.183695e-03	1.183695e-03
3.000000e+02	3.500000e+02	9.293168e-03	1.838734e-04	1.838734e-04
3.500000e+02	4.000000e+02	6.232288e-03	9.552374e-05	9.552374e-05
4.000000e+02	4.500000e+02	4.518982e-03	1.153918e-04	1.153918e-04
4.500000e+02	5.000000e+02	3.314090e-03	9.701390e-05	9.701390e-05
5.000000e+02	6.000000e+02	2.258976e-03	1.299262e-04	1.299262e-04
6.000000e+02	7.000000e+02	1.144699e-03	6.759639e-05	6.759639e-05
7.000000e+02	8.000000e+02	5.828884e-04	2.251704e-05	2.251704e-05
8.000000e+02	9.000000e+02	3.238492e-04	1.560971e-05	1.560971e-05
9.000000e+02	1.000000e+03	2.422990e-04	2.531383e-05	2.531383e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_M_JJw
LineColor=blue
LineStyle=dashdotted
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_M_JJw
ScaledBy=3.69345196964033576e-10
Title=lvqq'bbj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	2.301166e-04	4.684291e-05	4.684291e-05
1.500000e+01	2.000000e+01	6.715370e-03	5.844746e-04	5.844746e-04
2.000000e+01	2.500000e+01	1.599601e-02	5.853072e-04	5.853072e-04
2.500000e+01	3.000000e+01	2.624966e-02	7.019823e-04	7.019823e-04
3.000000e+01	3.500000e+01	3.528378e-02	6.885838e-04	6.885838e-04
3.500000e+01	4.000000e+01	4.388412e-02	9.797042e-04	9.797042e-04
4.000000e+01	4.500000e+01	5.358394e-02	8.967267e-04	8.967267e-04
4.500000e+01	5.000000e+01	6.644530e-02	1.112195e-03	1.112195e-03
5.000000e+01	5.500000e+01	8.601690e-02	1.536476e-03	1.536476e-03
5.500000e+01	6.000000e+01	1.204414e-01	2.550604e-03	2.550604e-03
6.000000e+01	6.500000e+01	1.692322e-01	1.569301e-03	1.569301e-03
6.500000e+01	7.000000e+01	2.771056e-01	2.137165e-03	2.137165e-03
7.000000e+01	7.500000e+01	5.395080e-01	2.872249e-03	2.872249e-03
7.500000e+01	8.000000e+01	3.688620e+00	1.328200e-02	1.328200e-02
8.000000e+01	8.500000e+01	6.268174e+00	1.769989e-02	1.769989e-02
8.500000e+01	9.000000e+01	4.469254e-01	3.539390e-03	3.539390e-03
9.000000e+01	9.500000e+01	1.688303e-01	1.134733e-03	1.134733e-03
9.500000e+01	1.000000e+02	1.037380e-01	7.444375e-04	7.444375e-04
1.000000e+02	1.050000e+02	7.772634e-02	6.319895e-04	6.319895e-04
1.050000e+02	1.100000e+02	6.540868e-02	6.564913e-04	6.564913e-04
1.100000e+02	1.150000e+02	5.670504e-02	4.568915e-04	4.568915e-04
1.150000e+02	1.200000e+02	5.058136e-02	3.908982e-04	3.908982e-04
1.200000e+02	1.300000e+02	4.629015e-02	3.330396e-04	3.330396e-04
1.300000e+02	1.400000e+02	4.004142e-02	2.621289e-04	2.621289e-04
1.400000e+02	1.500000e+02	3.680758e-02	2.738772e-04	2.738772e-04
1.500000e+02	1.600000e+02	3.307262e-02	2.563139e-04	2.563139e-04
1.600000e+02	1.700000e+02	3.030008e-02	2.009351e-04	2.009351e-04
1.700000e+02	1.800000e+02	2.834415e-02	2.813500e-04	2.813500e-04
1.800000e+02	1.900000e+02	2.661224e-02	3.729512e-04	3.729512e-04
1.900000e+02	2.000000e+02	2.425258e-02	2.218113e-04	2.218113e-04
2.000000e+02	2.500000e+02	1.895926e-02	1.001519e-04	1.001519e-04
2.500000e+02	3.000000e+02	1.296880e-02	1.001926e-04	1.001926e-04
3.000000e+02	3.500000e+02	8.861544e-03	9.465620e-05	9.465620e-05
3.500000e+02	4.000000e+02	6.333766e-03	1.255942e-04	1.255942e-04
4.000000e+02	4.500000e+02	4.629462e-03	8.386930e-05	8.386930e-05
4.500000e+02	5.000000e+02	3.201220e-03	6.064407e-05	6.064407e-05
5.000000e+02	6.000000e+02	2.064990e-03	5.235380e-05	5.235380e-05
6.000000e+02	7.000000e+02	1.082303e-03	2.588581e-05	2.588581e-05
7.000000e+02	8.000000e+02	5.973301e-04	1.936523e-05	1.936523e-05
8.000000e+02	9.000000e+02	3.735180e-04	1.662806e-05	1.662806e-05
9.000000e+02	1.000000e+03	2.221385e-04	1.244088e-05	1.244088e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5.yoda/ttsemi_dec/2b_M_JJw
LineColor=blue
LineStyle=dashdotted
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5.yoda/ttsemi_dec/2b_M_JJw
Scale=1
ScaledBy=6.19947463470970279e-11
Title=bb4l-sl (w/o $ {V} \to q\bar q'g$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	7.040284e-05	6.165178e-06	6.165178e-06
1.500000e+01	2.000000e+01	1.850278e-03	8.944212e-05	8.944212e-05
2.000000e+01	2.500000e+01	6.556518e-03	2.578675e-04	2.578675e-04
2.500000e+01	3.000000e+01	1.175745e-02	1.173447e-04	1.173447e-04
3.000000e+01	3.500000e+01	1.779473e-02	2.373228e-04	2.373228e-04
3.500000e+01	4.000000e+01	2.349520e-02	2.113157e-04	2.113157e-04
4.000000e+01	4.500000e+01	2.964798e-02	2.710364e-04	2.710364e-04
4.500000e+01	5.000000e+01	3.832310e-02	5.971607e-04	5.971607e-04
5.000000e+01	5.500000e+01	4.719436e-02	4.686536e-04	4.686536e-04
5.500000e+01	6.000000e+01	6.297382e-02	8.244283e-04	8.244283e-04
6.000000e+01	6.500000e+01	8.814544e-02	6.694039e-04	6.694039e-04
6.500000e+01	7.000000e+01	1.474485e-01	1.495146e-03	1.495146e-03
7.000000e+01	7.500000e+01	3.543284e-01	2.640973e-03	2.640973e-03
7.500000e+01	8.000000e+01	3.545446e+00	9.513454e-03	9.513454e-03
8.000000e+01	8.500000e+01	6.197452e+00	1.140050e-02	1.140050e-02
8.500000e+01	9.000000e+01	4.409362e-01	2.710379e-03	2.710379e-03
9.000000e+01	9.500000e+01	1.729071e-01	3.778050e-03	3.778050e-03
9.500000e+01	1.000000e+02	1.024835e-01	9.379190e-04	9.379190e-04
1.000000e+02	1.050000e+02	7.684724e-02	8.326279e-04	8.326279e-04
1.050000e+02	1.100000e+02	6.445254e-02	7.517800e-04	7.517800e-04
1.100000e+02	1.150000e+02	5.587432e-02	4.227083e-04	4.227083e-04
1.150000e+02	1.200000e+02	5.027488e-02	2.614929e-04	2.614929e-04
1.200000e+02	1.300000e+02	4.481832e-02	1.861576e-04	1.861576e-04
1.300000e+02	1.400000e+02	3.993870e-02	2.727698e-04	2.727698e-04
1.400000e+02	1.500000e+02	3.563409e-02	1.007708e-04	1.007708e-04
1.500000e+02	1.600000e+02	3.301126e-02	1.328038e-04	1.328038e-04
1.600000e+02	1.700000e+02	3.036484e-02	1.684319e-04	1.684319e-04
1.700000e+02	1.800000e+02	2.801250e-02	9.403937e-05	9.403937e-05
1.800000e+02	1.900000e+02	2.630230e-02	3.561818e-04	3.561818e-04
1.900000e+02	2.000000e+02	2.394183e-02	8.623520e-05	8.623520e-05
2.000000e+02	2.500000e+02	1.888866e-02	3.829585e-05	3.829585e-05
2.500000e+02	3.000000e+02	1.281057e-02	2.753741e-05	2.753741e-05
3.000000e+02	3.500000e+02	8.874122e-03	2.102409e-05	2.102409e-05
3.500000e+02	4.000000e+02	6.171454e-03	1.758978e-05	1.758978e-05
4.000000e+02	4.500000e+02	4.420964e-03	1.581563e-05	1.581563e-05
4.500000e+02	5.000000e+02	3.173152e-03	1.334637e-05	1.334637e-05
5.000000e+02	6.000000e+02	2.005893e-03	7.707458e-06	7.707458e-06
6.000000e+02	7.000000e+02	1.098093e-03	6.123693e-06	6.123693e-06
7.000000e+02	8.000000e+02	6.240527e-04	4.434375e-06	4.434375e-06
8.000000e+02	9.000000e+02	3.663429e-04	3.941117e-06	3.941117e-06
9.000000e+02	1.000000e+03	2.156658e-04	2.959801e-06	2.959801e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_M_JJw
LineColor=black
LineStyle=dashdotted
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_M_JJw
Scale=1
Title=bb4l-sl ($t\bar t + tW$)
Title=bb4l-sl ($p_{{\rm T},j} > 5$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	2.654940e-04	6.240290e-06	6.240290e-06
1.500000e+01	2.000000e+01	5.789120e-03	8.958882e-05	8.958882e-05
2.000000e+01	2.500000e+01	1.647987e-02	2.579750e-04	2.579750e-04
2.500000e+01	3.000000e+01	2.592372e-02	1.176799e-04	1.176799e-04
3.000000e+01	3.500000e+01	3.448882e-02	2.375148e-04	2.375148e-04
3.500000e+01	4.000000e+01	4.228550e-02	2.115805e-04	2.115805e-04
4.000000e+01	4.500000e+01	5.131056e-02	2.712987e-04	2.712987e-04
4.500000e+01	5.000000e+01	6.496880e-02	5.972864e-04	5.972864e-04
5.000000e+01	5.500000e+01	8.295392e-02	4.688413e-04	4.688413e-04
5.500000e+01	6.000000e+01	1.154212e-01	8.245683e-04	8.245683e-04
6.000000e+01	6.500000e+01	1.694724e-01	6.696958e-04	6.696958e-04
6.500000e+01	7.000000e+01	2.778004e-01	1.495377e-03	1.495377e-03
7.000000e+01	7.500000e+01	5.436800e-01	2.641241e-03	2.641241e-03
7.500000e+01	8.000000e+01	3.684000e+00	9.513521e-03	9.513521e-03
8.000000e+01	8.500000e+01	6.256238e+00	1.140052e-02	1.140052e-02
8.500000e+01	9.000000e+01	4.489288e-01	2.710394e-03	2.710394e-03
9.000000e+01	9.500000e+01	1.761491e-01	3.778055e-03	3.778055e-03
9.500000e+01	1.000000e+02	1.041628e-01	9.379305e-04	9.379305e-04
1.000000e+02	1.050000e+02	7.789378e-02	8.326344e-04	8.326344e-04
1.050000e+02	1.100000e+02	6.515522e-02	7.517888e-04	7.517888e-04
1.100000e+02	1.150000e+02	5.633334e-02	4.227171e-04	4.227171e-04
1.150000e+02	1.200000e+02	5.058414e-02	2.615077e-04	2.615077e-04
1.200000e+02	1.300000e+02	4.497984e-02	1.861610e-04	1.861610e-04
1.300000e+02	1.400000e+02	4.000073e-02	2.727972e-04	2.727972e-04
1.400000e+02	1.500000e+02	3.564999e-02	1.007720e-04	1.007720e-04
1.500000e+02	1.600000e+02	3.301634e-02	1.328041e-04	1.328041e-04
1.600000e+02	1.700000e+02	3.036821e-02	1.684322e-04	1.684322e-04
1.700000e+02	1.800000e+02	2.801749e-02	9.404462e-05	9.404462e-05
1.800000e+02	1.900000e+02	2.630469e-02	3.561820e-04	3.561820e-04
1.900000e+02	2.000000e+02	2.394391e-02	8.623576e-05	8.623576e-05
2.000000e+02	2.500000e+02	1.888939e-02	3.829590e-05	3.829590e-05
2.500000e+02	3.000000e+02	1.281182e-02	2.753871e-05	2.753871e-05
3.000000e+02	3.500000e+02	8.875186e-03	2.102898e-05	2.102898e-05
3.500000e+02	4.000000e+02	6.171492e-03	1.758979e-05	1.758979e-05
4.000000e+02	4.500000e+02	4.420976e-03	1.581563e-05	1.581563e-05
4.500000e+02	5.000000e+02	3.173178e-03	1.334638e-05	1.334638e-05
5.000000e+02	6.000000e+02	2.005916e-03	7.707470e-06	7.707470e-06
6.000000e+02	7.000000e+02	1.098093e-03	6.123693e-06	6.123693e-06
7.000000e+02	8.000000e+02	6.240527e-04	4.434375e-06	4.434375e-06
8.000000e+02	9.000000e+02	3.663429e-04	3.941117e-06	3.941117e-06
9.000000e+02	1.000000e+03	2.156658e-04	2.959801e-06	2.959801e-06
# END HISTO1D



==> figures/loplots/2b_PT_B1_qqp.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_PT_B1  //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_PT_B1  //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_PT_B1
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_PT_B1
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'$ at 13 TeV
LegendOrder=
RatioPlot1=1
LogY=1
YMax=10
LegendXPos=0.6
RatioPlot1YMax=3
RatioPlot1YLabel=1/lvqq'bb
RatioPlot1SameStyle=1
XMin=40
YMin=0.0000002
RatioPlot1YSize=5
RatioPlot1YMin=0.0002
RatioPlot1Error=1
RatioPlot1LogY=1
RatioPlot1ErrorBands=0
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_B1
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqq.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_PT_B1
#XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
#XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
XMax=400
YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T},b_1}$ [pb/GeV]
XLabel=$p_{{\rm T},b_1}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2SameStyle=1
RatioPlot2YSize=5
RatioPlot2YMin=0.55
RatioPlot2Error=1
RatioPlot2ErrorBands=0
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_B1
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/2b_PT_B1
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/2b_PT_B1
RatioPlot2LegendXPos=0.2
# END PLOT


# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(180,0.2){$N_B \ge 2$}
\endpsclip
# END SPECIAL



# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_B1
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_B1
ScaledBy=5.87406875376117812e-11
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.711966e-02	6.389740e-06	6.389740e-06
4.000000e+01	6.000000e+01	1.082738e-01	1.767087e-05	1.767087e-05
6.000000e+01	8.000000e+01	1.787916e-01	2.121631e-05	2.121631e-05
8.000000e+01	1.000000e+02	1.585818e-01	2.065073e-05	2.065073e-05
1.000000e+02	1.200000e+02	1.122637e-01	1.707213e-05	1.707213e-05
1.200000e+02	1.400000e+02	7.238830e-02	1.502180e-05	1.502180e-05
1.400000e+02	1.600000e+02	4.461814e-02	1.051683e-05	1.051683e-05
1.600000e+02	1.800000e+02	2.706738e-02	8.135267e-06	8.135267e-06
1.800000e+02	2.000000e+02	1.645416e-02	6.546570e-06	6.546570e-06
2.000000e+02	2.200000e+02	1.014726e-02	5.045030e-06	5.045030e-06
2.200000e+02	2.400000e+02	6.340895e-03	4.050486e-06	4.050486e-06
2.400000e+02	2.600000e+02	4.001037e-03	3.059245e-06	3.059245e-06
2.600000e+02	2.800000e+02	2.527815e-03	2.739792e-06	2.739792e-06
2.800000e+02	3.000000e+02	1.596402e-03	2.327619e-06	2.327619e-06
3.000000e+02	3.200000e+02	1.014754e-03	1.777894e-06	1.777894e-06
3.200000e+02	3.400000e+02	6.458550e-04	1.333980e-06	1.333980e-06
3.400000e+02	3.600000e+02	4.110328e-04	1.125199e-06	1.125199e-06
3.600000e+02	3.800000e+02	2.665814e-04	1.103712e-06	1.103712e-06
3.800000e+02	4.000000e+02	1.757413e-04	8.964927e-07	8.964927e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_PT_B1
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_PT_B1
Scale=6
ScaledBy=4.98841944660993763e-10
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.847849e-03	1.848519e-06	1.848519e-06
4.000000e+01	6.000000e+01	1.801387e-02	4.724232e-06	4.724232e-06
6.000000e+01	8.000000e+01	2.976329e-02	6.211499e-06	6.211499e-06
8.000000e+01	1.000000e+02	2.639475e-02	5.911163e-06	5.911163e-06
1.000000e+02	1.200000e+02	1.868077e-02	4.975527e-06	4.975527e-06
1.200000e+02	1.400000e+02	1.204100e-02	3.965598e-06	3.965598e-06
1.400000e+02	1.600000e+02	7.420595e-03	3.086731e-06	3.086731e-06
1.600000e+02	1.800000e+02	4.500109e-03	2.421544e-06	2.421544e-06
1.800000e+02	2.000000e+02	2.735207e-03	1.948505e-06	1.948505e-06
2.000000e+02	2.200000e+02	1.687824e-03	1.514271e-06	1.514271e-06
2.200000e+02	2.400000e+02	1.051609e-03	1.168488e-06	1.168488e-06
2.400000e+02	2.600000e+02	6.624720e-04	1.019920e-06	1.019920e-06
2.600000e+02	2.800000e+02	4.188981e-04	8.068589e-07	8.068589e-07
2.800000e+02	3.000000e+02	2.636456e-04	6.786643e-07	6.786643e-07
3.000000e+02	3.200000e+02	1.673727e-04	6.083632e-07	6.083632e-07
3.200000e+02	3.400000e+02	1.062439e-04	4.945109e-07	4.945109e-07
3.400000e+02	3.600000e+02	6.914965e-05	5.418646e-07	5.418646e-07
3.600000e+02	3.800000e+02	4.340974e-05	3.706687e-07	3.706687e-07
3.800000e+02	4.000000e+02	2.857239e-05	3.704602e-07	3.704602e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_PT_B1
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_PT_B1
ScaledBy=1.59330700419001828e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.999491e-05	5.300236e-07	5.300236e-07
4.000000e+01	6.000000e+01	1.446359e-04	1.051720e-06	1.051720e-06
6.000000e+01	8.000000e+01	2.069514e-04	1.483696e-06	1.483696e-06
8.000000e+01	1.000000e+02	1.896589e-04	1.279838e-06	1.279838e-06
1.000000e+02	1.200000e+02	1.395367e-04	1.027666e-06	1.027666e-06
1.200000e+02	1.400000e+02	9.361215e-05	7.550103e-07	7.550103e-07
1.400000e+02	1.600000e+02	6.493990e-05	6.055677e-07	6.055677e-07
1.600000e+02	1.800000e+02	4.469533e-05	5.428690e-07	5.428690e-07
1.800000e+02	2.000000e+02	3.169712e-05	3.678539e-07	3.678539e-07
2.000000e+02	2.200000e+02	2.338542e-05	4.167645e-07	4.167645e-07
2.200000e+02	2.400000e+02	1.670667e-05	2.501744e-07	2.501744e-07
2.400000e+02	2.600000e+02	1.252073e-05	2.366635e-07	2.366635e-07
2.600000e+02	2.800000e+02	9.158665e-06	1.507210e-07	1.507210e-07
2.800000e+02	3.000000e+02	7.229180e-06	2.120228e-07	2.120228e-07
3.000000e+02	3.200000e+02	5.284100e-06	1.175552e-07	1.175552e-07
3.200000e+02	3.400000e+02	4.188125e-06	2.025762e-07	2.025762e-07
3.400000e+02	3.600000e+02	3.445271e-06	1.724391e-07	1.724391e-07
3.600000e+02	3.800000e+02	2.440375e-06	1.099919e-07	1.099919e-07
3.800000e+02	4.000000e+02	2.789617e-06	5.469333e-07	5.469333e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_PT_B1
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_PT_B1
ScaledBy=2.58510262806765411e-10
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.327625e-07	4.901841e-09	4.901841e-09
4.000000e+01	6.000000e+01	5.774445e-06	1.056255e-08	1.056255e-08
6.000000e+01	8.000000e+01	9.211255e-06	1.053132e-08	1.053132e-08
8.000000e+01	1.000000e+02	8.789060e-06	1.251500e-08	1.251500e-08
1.000000e+02	1.200000e+02	6.957050e-06	8.044490e-09	8.044490e-09
1.200000e+02	1.400000e+02	5.156735e-06	7.276751e-09	7.276751e-09
1.400000e+02	1.600000e+02	3.761774e-06	5.410804e-09	5.410804e-09
1.600000e+02	1.800000e+02	2.745608e-06	4.665921e-09	4.665921e-09
1.800000e+02	2.000000e+02	2.004963e-06	3.654021e-09	3.654021e-09
2.000000e+02	2.200000e+02	1.485768e-06	3.047812e-09	3.047812e-09
2.200000e+02	2.400000e+02	1.107501e-06	3.383551e-09	3.383551e-09
2.400000e+02	2.600000e+02	8.270900e-07	2.444567e-09	2.444567e-09
2.600000e+02	2.800000e+02	6.292725e-07	2.830458e-09	2.830458e-09
2.800000e+02	3.000000e+02	4.778274e-07	1.681250e-09	1.681250e-09
3.000000e+02	3.200000e+02	3.648836e-07	1.630131e-09	1.630131e-09
3.200000e+02	3.400000e+02	2.831997e-07	1.615826e-09	1.615826e-09
3.400000e+02	3.600000e+02	2.210123e-07	1.333873e-09	1.333873e-09
3.600000e+02	3.800000e+02	1.691797e-07	9.858972e-10	9.858972e-10
3.800000e+02	4.000000e+02	1.334455e-07	9.671767e-10	9.671767e-10
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_PT_B1
LineColor=orange
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_PT_B1
ScaledBy=7.65392214233844041e-10
Title=lvqq' (VBF)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.991480e-07	1.072210e-08	1.072210e-08
4.000000e+01	6.000000e+01	1.718708e-06	2.200314e-08	2.200314e-08
6.000000e+01	8.000000e+01	2.056598e-06	1.481462e-08	1.481462e-08
8.000000e+01	1.000000e+02	2.088580e-06	1.390131e-08	1.390131e-08
1.000000e+02	1.200000e+02	1.967289e-06	1.364348e-08	1.364348e-08
1.200000e+02	1.400000e+02	1.792880e-06	1.371978e-08	1.371978e-08
1.400000e+02	1.600000e+02	1.593814e-06	1.328582e-08	1.328582e-08
1.600000e+02	1.800000e+02	1.392056e-06	1.247075e-08	1.247075e-08
1.800000e+02	2.000000e+02	1.229773e-06	1.072166e-08	1.072166e-08
2.000000e+02	2.200000e+02	1.078538e-06	1.003625e-08	1.003625e-08
2.200000e+02	2.400000e+02	9.343405e-07	9.834106e-09	9.834106e-09
2.400000e+02	2.600000e+02	8.236175e-07	8.352459e-09	8.352459e-09
2.600000e+02	2.800000e+02	7.175700e-07	9.196517e-09	9.196517e-09
2.800000e+02	3.000000e+02	6.205250e-07	8.708470e-09	8.708470e-09
3.000000e+02	3.200000e+02	5.513420e-07	8.549614e-09	8.549614e-09
3.200000e+02	3.400000e+02	4.757796e-07	7.229798e-09	7.229798e-09
3.400000e+02	3.600000e+02	4.164794e-07	6.336985e-09	6.336985e-09
3.600000e+02	3.800000e+02	3.838617e-07	1.087185e-08	1.087185e-08
3.800000e+02	4.000000e+02	3.177516e-07	6.221260e-09	6.221260e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/2b_PT_B1
LineColor=magenta
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/2b_PT_B1
Title=bb4l-sl + tqq'b + VBF
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.711862e-02	4.558860e-06	4.558860e-06
4.000000e+01	6.000000e+01	1.082353e-01	1.161968e-05	1.161968e-05
6.000000e+01	8.000000e+01	1.787980e-01	1.528718e-05	1.528718e-05
8.000000e+01	1.000000e+02	1.585690e-01	1.453580e-05	1.453580e-05
1.000000e+02	1.200000e+02	1.122331e-01	1.223076e-05	1.223076e-05
1.200000e+02	1.400000e+02	7.234655e-02	9.743001e-06	9.743001e-06
1.400000e+02	1.600000e+02	4.459386e-02	7.585142e-06	7.585142e-06
1.600000e+02	1.800000e+02	2.704949e-02	5.956354e-06	5.956354e-06
1.800000e+02	2.000000e+02	1.644618e-02	4.787010e-06	4.787010e-06
2.000000e+02	2.200000e+02	1.015290e-02	3.732546e-06	3.732546e-06
2.200000e+02	2.400000e+02	6.328405e-03	2.873131e-06	2.873131e-06
2.400000e+02	2.600000e+02	3.989003e-03	2.509483e-06	2.509483e-06
2.600000e+02	2.800000e+02	2.523894e-03	1.982155e-06	1.982155e-06
2.800000e+02	3.000000e+02	1.590201e-03	1.675871e-06	1.675871e-06
3.000000e+02	3.200000e+02	1.010437e-03	1.494834e-06	1.494834e-06
3.200000e+02	3.400000e+02	6.424105e-04	1.228144e-06	1.228144e-06
3.400000e+02	3.600000e+02	4.189806e-04	1.338462e-06	1.338462e-06
3.600000e+02	3.800000e+02	2.634519e-04	9.146524e-07	9.146524e-07
3.800000e+02	4.000000e+02	1.746752e-04	1.059538e-06	1.059538e-06
# END HISTO1D



==> figures/loplots/2b_PT_B1_qqpj.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B1
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B1 
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'j$ at 13 TeV
LegendOrder=
LegendXPos=0.51
RatioPlot1=1
LogX=1
LogY=1
YMax=0.4
YMin=0.0000008
RatioPlot1YMax=1.35
RatioPlot1YLabel=Ratio
RatioPlot1SameStyle=1
XMin=40
RatioPlot1YSize=3
RatioPlot1YMin=0.65
RatioPlot1Error=1
RatioPlot1ErrorBands=0
LegendXPos=0.05
LegendYPos=0.90
#RatioPlotLogY=1
RatioPlot1YLabel=1/lvqq'bb
XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B1
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B1  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B1
RatioPlot1Legend=1
RatioPlot1LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B1
RatioPlot1LegendXPos=0.45
RatioPlot1LegendYPos=0.85
XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
#XMax=1000
YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T},b_1}$ [pb/GeV]
XLabel=$p_{{\rm T},b_1}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=Ratio
RatioPlot2SameStyle=1
XMin=40
RatioPlot2YSize=3
RatioPlot2YMin=0.65
RatioPlot2Error=1
RatioPlot2ErrorBands=0
#RatioPlotLogY=1
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B1
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B1  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B1_ratio
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B1_ratio
RatioPlot2LegendXPos=0.45
RatioPlot2LegendYPos=0.85
RatioPlot3=1
RatioPlot3YMax=1.35
RatioPlot3YLabel=Ratio
RatioPlot3SameStyle=1
RatioPlot3YSize=3
RatioPlot3YMin=0.65
RatioPlot3Error=1
RatioPlot3ErrorBands=0
#RatioPlotLogY=1
RatioPlot3YLabel=1/lvqq'bb
RatioPlot3Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_B1
RatioPlot3DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_B1  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_B1
RatioPlot3Legend=1
RatioPlot3LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_B1
RatioPlot3LegendXPos=0.45
RatioPlot3LegendYPos=0.85
RatioPlot4=1
RatioPlot4YMax=1.35
RatioPlot4YLabel=Ratio
RatioPlot4SameStyle=1
RatioPlot4YSize=3
RatioPlot4YMin=0.65
RatioPlot4Error=1
RatioPlot4ErrorBands=0
#RatioPlotLogY=1
RatioPlot4YLabel=1/lvqq'bb
RatioPlot4Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_B1
RatioPlot4DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_B1  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_B1
RatioPlot4Legend=1
RatioPlot4LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_B1
RatioPlot4LegendXPos=0.45
RatioPlot4LegendYPos=0.85

# END PLOT

# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(190,0.005){$N_B \ge 2$}
\endpsclip
# END SPECIAL

# BEGIN SPECIAL label2
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[210]{0}\physicscoor(240,0.002){$p_{{\rm T},j} > 20$ GeV}
\endpsclip
# END SPECIAL



# # BEGIN PLOT
# RatioPlotError=1
# RatioPlotErrorBands=0
# LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_B1
# DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_B1
# Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b j j$ at 13 TeV
# RatioPlotReference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B1
# LegendOrder=
# RatioPlotSameStyle=1
# RatioPlot=1
# LogY=1
# RatioPlotYMax=2
# RatioPlotYLabel=Ratio
# ErrorBands=0
# YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T}}(j_{B,1})$ [pb/GeV]
# XLabel=$p_{{\rm T}}(j_{B,1})$ [GeV]
# RatioPlotYSize=5
# Legend=1
# RatioPlotYMin=0.0
# # END PLOT

# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B1
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B1
ScaledBy=2.87468529479755825e-10
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.587288e-02	2.215212e-04	2.215212e-04
4.000000e+01	6.000000e+01	1.597276e-01	3.135253e-03	3.135253e-03
6.000000e+01	8.000000e+01	2.639099e-01	1.029258e-03	1.029258e-03
8.000000e+01	1.000000e+02	2.589020e-01	1.235120e-03	1.235120e-03
1.000000e+02	1.200000e+02	2.085112e-01	2.051377e-03	2.051377e-03
1.200000e+02	1.400000e+02	1.478681e-01	7.278546e-04	7.278546e-04
1.400000e+02	1.600000e+02	1.010000e-01	5.162550e-04	5.162550e-04
1.600000e+02	1.800000e+02	6.700760e-02	4.005470e-04	4.005470e-04
1.800000e+02	2.000000e+02	4.473544e-02	2.984007e-04	2.984007e-04
2.000000e+02	2.200000e+02	2.969643e-02	2.051589e-04	2.051589e-04
2.200000e+02	2.400000e+02	2.056056e-02	2.346792e-04	2.346792e-04
2.400000e+02	2.600000e+02	1.397320e-02	1.465742e-04	1.465742e-04
2.600000e+02	2.800000e+02	9.757600e-03	1.004409e-04	1.004409e-04
2.800000e+02	3.000000e+02	7.094330e-03	1.434118e-04	1.434118e-04
3.000000e+02	3.200000e+02	4.944461e-03	6.201582e-05	6.201582e-05
3.200000e+02	3.400000e+02	3.572629e-03	3.834527e-05	3.834527e-05
3.400000e+02	3.600000e+02	2.667804e-03	4.120580e-05	4.120580e-05
3.600000e+02	3.800000e+02	1.976666e-03	2.674383e-05	2.674383e-05
3.800000e+02	4.000000e+02	1.544715e-03	2.482714e-05	2.482714e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B1
LineColor=purple
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B1
Scale=1
ScaledBy=1.03452247472330444e-10
Title=bb4l-sl (w/o $ {V} \to q\bar q'g$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.494169e-02	2.023172e-04	2.023172e-04
4.000000e+01	6.000000e+01	1.502662e-01	7.149087e-04	7.149087e-04
6.000000e+01	8.000000e+01	2.515055e-01	1.960835e-03	1.960835e-03
8.000000e+01	1.000000e+02	2.509755e-01	1.399744e-03	1.399744e-03
1.000000e+02	1.200000e+02	2.004654e-01	1.415394e-03	1.415394e-03
1.200000e+02	1.400000e+02	1.433690e-01	8.573996e-04	8.573996e-04
1.400000e+02	1.600000e+02	9.714165e-02	6.186378e-04	6.186378e-04
1.600000e+02	1.800000e+02	6.415955e-02	4.167317e-04	4.167317e-04
1.800000e+02	2.000000e+02	4.522653e-02	1.280187e-03	1.280187e-03
2.000000e+02	2.200000e+02	2.914028e-02	2.708115e-04	2.708115e-04
2.200000e+02	2.400000e+02	2.019114e-02	7.139928e-04	7.139928e-04
2.400000e+02	2.600000e+02	1.357321e-02	1.316047e-04	1.316047e-04
2.600000e+02	2.800000e+02	9.520700e-03	2.612440e-04	2.612440e-04
2.800000e+02	3.000000e+02	6.422260e-03	5.887595e-05	5.887595e-05
3.000000e+02	3.200000e+02	4.990260e-03	1.396501e-04	1.396501e-04
3.200000e+02	3.400000e+02	3.558818e-03	8.091068e-05	8.091068e-05
3.400000e+02	3.600000e+02	2.602580e-03	2.943509e-05	2.943509e-05
3.600000e+02	3.800000e+02	2.040661e-03	4.682522e-05	4.682522e-05
3.800000e+02	4.000000e+02	1.542866e-03	2.204752e-05	2.204752e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B1
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B1
Scale=1
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.598129e-02	2.023179e-04	2.023179e-04
4.000000e+01	6.000000e+01	1.569482e-01	7.149103e-04	7.149103e-04
6.000000e+01	8.000000e+01	2.616914e-01	1.960836e-03	1.960836e-03
8.000000e+01	1.000000e+02	2.596150e-01	1.399745e-03	1.399745e-03
1.000000e+02	1.200000e+02	2.064021e-01	1.415395e-03	1.415395e-03
1.200000e+02	1.400000e+02	1.471475e-01	8.574001e-04	8.574001e-04
1.400000e+02	1.600000e+02	9.947500e-02	6.186384e-04	6.186384e-04
1.600000e+02	1.800000e+02	6.558710e-02	4.167322e-04	4.167322e-04
1.800000e+02	2.000000e+02	4.610674e-02	1.280187e-03	1.280187e-03
2.000000e+02	2.200000e+02	2.969154e-02	2.708117e-04	2.708117e-04
2.200000e+02	2.400000e+02	2.054434e-02	7.139930e-04	7.139930e-04
2.400000e+02	2.600000e+02	1.380722e-02	1.316061e-04	1.316061e-04
2.600000e+02	2.800000e+02	9.677845e-03	2.612442e-04	2.612442e-04
2.800000e+02	3.000000e+02	6.531125e-03	5.887633e-05	5.887633e-05
3.000000e+02	3.200000e+02	5.067055e-03	1.396503e-04	1.396503e-04
3.200000e+02	3.400000e+02	3.613561e-03	8.091125e-05	8.091125e-05
3.400000e+02	3.600000e+02	2.641291e-03	2.943541e-05	2.943541e-05
3.600000e+02	3.800000e+02	2.068643e-03	4.682534e-05	4.682534e-05
3.800000e+02	4.000000e+02	1.563189e-03	2.204779e-05	2.204779e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B1_ratio
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B1
Scale=1
Title=bb4l-sl ($ p_{{\rm T},j} > 20$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.598129e-02	2.023179e-04	2.023179e-04
4.000000e+01	6.000000e+01	1.569482e-01	7.149103e-04	7.149103e-04
6.000000e+01	8.000000e+01	2.616914e-01	1.960836e-03	1.960836e-03
8.000000e+01	1.000000e+02	2.596150e-01	1.399745e-03	1.399745e-03
1.000000e+02	1.200000e+02	2.064021e-01	1.415395e-03	1.415395e-03
1.200000e+02	1.400000e+02	1.471475e-01	8.574001e-04	8.574001e-04
1.400000e+02	1.600000e+02	9.947500e-02	6.186384e-04	6.186384e-04
1.600000e+02	1.800000e+02	6.558710e-02	4.167322e-04	4.167322e-04
1.800000e+02	2.000000e+02	4.610674e-02	1.280187e-03	1.280187e-03
2.000000e+02	2.200000e+02	2.969154e-02	2.708117e-04	2.708117e-04
2.200000e+02	2.400000e+02	2.054434e-02	7.139930e-04	7.139930e-04
2.400000e+02	2.600000e+02	1.380722e-02	1.316061e-04	1.316061e-04
2.600000e+02	2.800000e+02	9.677845e-03	2.612442e-04	2.612442e-04
2.800000e+02	3.000000e+02	6.531125e-03	5.887633e-05	5.887633e-05
3.000000e+02	3.200000e+02	5.067055e-03	1.396503e-04	1.396503e-04
3.200000e+02	3.400000e+02	3.613561e-03	8.091125e-05	8.091125e-05
3.400000e+02	3.600000e+02	2.641291e-03	2.943541e-05	2.943541e-05
3.600000e+02	3.800000e+02	2.068643e-03	4.682534e-05	4.682534e-05
3.800000e+02	4.000000e+02	1.563189e-03	2.204779e-05	2.204779e-05
# END HISTO1D



# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B1
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B1
ScaledBy=6.73382489806167483e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.741935e-05	1.974169e-06	1.974169e-06
4.000000e+01	6.000000e+01	1.729911e-04	1.281843e-05	1.281843e-05
6.000000e+01	8.000000e+01	2.599140e-04	1.099562e-05	1.099562e-05
8.000000e+01	1.000000e+02	2.442986e-04	8.345646e-06	8.345646e-06
1.000000e+02	1.200000e+02	1.933441e-04	6.395117e-06	6.395117e-06
1.200000e+02	1.400000e+02	1.485494e-04	5.647716e-06	5.647716e-06
1.400000e+02	1.600000e+02	1.100213e-04	4.616412e-06	4.616412e-06
1.600000e+02	1.800000e+02	9.189725e-05	6.245945e-06	6.245945e-06
1.800000e+02	2.000000e+02	6.447355e-05	2.974042e-06	2.974042e-06
2.000000e+02	2.200000e+02	6.254220e-05	9.491845e-06	9.491845e-06
2.200000e+02	2.400000e+02	3.878905e-05	2.727520e-06	2.727520e-06
2.400000e+02	2.600000e+02	3.803933e-05	7.197190e-06	7.197190e-06
2.600000e+02	2.800000e+02	2.517151e-05	1.917423e-06	1.917423e-06
2.800000e+02	3.000000e+02	2.049587e-05	2.223333e-06	2.223333e-06
3.000000e+02	3.200000e+02	1.761621e-05	1.969923e-06	1.969923e-06
3.200000e+02	3.400000e+02	1.374201e-05	1.812299e-06	1.812299e-06
3.400000e+02	3.600000e+02	1.234383e-05	2.862182e-06	2.862182e-06
3.600000e+02	3.800000e+02	8.534255e-06	8.188994e-07	8.188994e-07
3.800000e+02	4.000000e+02	6.130010e-06	1.498153e-06	1.498153e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B1
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B1
ScaledBy=4.99371042172383830e-07
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.575351e-06	3.373654e-07	3.373654e-07
4.000000e+01	6.000000e+01	7.400610e-06	6.084790e-07	6.084790e-07
6.000000e+01	8.000000e+01	1.426945e-05	9.629940e-07	9.629940e-07
8.000000e+01	1.000000e+02	2.424864e-05	7.709593e-06	7.709593e-06
1.000000e+02	1.200000e+02	1.378194e-05	9.469369e-07	9.469369e-07
1.200000e+02	1.400000e+02	1.114615e-05	9.184944e-07	9.184944e-07
1.400000e+02	1.600000e+02	7.337325e-06	5.416701e-07	5.416701e-07
1.600000e+02	1.800000e+02	8.472940e-06	1.158081e-06	1.158081e-06
1.800000e+02	2.000000e+02	5.590960e-06	7.565058e-07	7.565058e-07
2.000000e+02	2.200000e+02	4.038820e-06	6.911677e-07	6.911677e-07
2.200000e+02	2.400000e+02	3.785160e-06	5.774710e-07	5.774710e-07
2.400000e+02	2.600000e+02	3.005813e-06	6.358030e-07	6.358030e-07
2.600000e+02	2.800000e+02	1.903013e-06	2.430979e-07	2.430979e-07
2.800000e+02	3.000000e+02	1.479555e-06	3.517026e-07	3.517026e-07
3.000000e+02	3.200000e+02	8.174860e-07	1.364423e-07	1.364423e-07
3.200000e+02	3.400000e+02	7.281035e-07	1.003023e-07	1.003023e-07
3.400000e+02	3.600000e+02	8.426345e-07	2.005357e-07	2.005357e-07
3.600000e+02	3.800000e+02	9.630465e-07	2.803488e-07	2.803488e-07
3.800000e+02	4.000000e+02	4.242592e-07	7.522420e-08	7.522420e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_B1
LineColor=orange
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_B1
ScaledBy=1.06452015120146165e-08
Title=wz(jj)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.188220e-07	5.707714e-08	5.707714e-08
4.000000e+01	6.000000e+01	1.777938e-06	4.226540e-08	4.226540e-08
6.000000e+01	8.000000e+01	1.833353e-06	1.930664e-07	1.930664e-07
8.000000e+01	1.000000e+02	1.277209e-06	3.477223e-08	3.477223e-08
1.000000e+02	1.200000e+02	1.041343e-06	4.920986e-08	4.920986e-08
1.200000e+02	1.400000e+02	8.020110e-07	3.535489e-08	3.535489e-08
1.400000e+02	1.600000e+02	6.058625e-07	1.693305e-08	1.693305e-08
1.600000e+02	1.800000e+02	4.901569e-07	1.632885e-08	1.632885e-08
1.800000e+02	2.000000e+02	4.351165e-07	2.107386e-08	2.107386e-08
2.000000e+02	2.200000e+02	3.407595e-07	1.704924e-08	1.704924e-08
2.200000e+02	2.400000e+02	2.674848e-07	1.525398e-08	1.525398e-08
2.400000e+02	2.600000e+02	2.162553e-07	9.902259e-09	9.902259e-09
2.600000e+02	2.800000e+02	1.837475e-07	1.090286e-08	1.090286e-08
2.800000e+02	3.000000e+02	1.281638e-07	5.334754e-09	5.334754e-09
3.000000e+02	3.200000e+02	1.862954e-07	5.515582e-08	5.515582e-08
3.200000e+02	3.400000e+02	1.020857e-07	7.365706e-09	7.365706e-09
3.400000e+02	3.600000e+02	8.311480e-08	5.212948e-09	5.212948e-09
3.600000e+02	3.800000e+02	7.042060e-08	6.858378e-09	6.858378e-09
3.800000e+02	4.000000e+02	6.601000e-08	6.609607e-09	6.609607e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_B1
LineColor=blue
LineStyle=dashdotted
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_B1
ScaledBy=3.69345196964033576e-10
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.748545e-02	3.864475e-04	3.864475e-04
4.000000e+01	6.000000e+01	4.266039e-01	2.563814e-03	2.563814e-03
6.000000e+01	8.000000e+01	7.102100e-01	3.066334e-03	3.066334e-03
8.000000e+01	1.000000e+02	6.707305e-01	3.909741e-03	3.909741e-03
1.000000e+02	1.200000e+02	5.076125e-01	2.945696e-03	2.945696e-03
1.200000e+02	1.400000e+02	3.476281e-01	1.225231e-03	1.225231e-03
1.400000e+02	1.600000e+02	2.268802e-01	9.437841e-04	9.437841e-04
1.600000e+02	1.800000e+02	1.485664e-01	1.157439e-03	1.157439e-03
1.800000e+02	2.000000e+02	9.457170e-02	6.277711e-04	6.277711e-04
2.000000e+02	2.200000e+02	6.165455e-02	9.517820e-04	9.517820e-04
2.200000e+02	2.400000e+02	4.035881e-02	3.096173e-04	3.096173e-04
2.400000e+02	2.600000e+02	2.657241e-02	2.260069e-04	2.260069e-04
2.600000e+02	2.800000e+02	1.756377e-02	1.699813e-04	1.699813e-04
2.800000e+02	3.000000e+02	1.195543e-02	1.395267e-04	1.395267e-04
3.000000e+02	3.200000e+02	8.229115e-03	1.084143e-04	1.084143e-04
3.200000e+02	3.400000e+02	5.745950e-03	1.058659e-04	1.058659e-04
3.400000e+02	3.600000e+02	4.078409e-03	7.069959e-05	7.069959e-05
3.600000e+02	3.800000e+02	2.784381e-03	4.668501e-05	4.668501e-05
3.800000e+02	4.000000e+02	2.148366e-03	6.961496e-05	6.961496e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_B1
LineColor=black
LineStyle=dashdotted
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_B1
Scale=1
Title=bb4l-sl ($ p_{{\rm T},j} > 5$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.855870e-02	4.244979e-04	4.244979e-04
4.000000e+01	6.000000e+01	4.253033e-01	1.090132e-03	1.090132e-03
6.000000e+01	8.000000e+01	7.080175e-01	1.472639e-03	1.472639e-03
8.000000e+01	1.000000e+02	6.678630e-01	2.227275e-03	2.227275e-03
1.000000e+02	1.200000e+02	5.044295e-01	1.690550e-03	1.690550e-03
1.200000e+02	1.400000e+02	3.476571e-01	1.134812e-03	1.134812e-03
1.400000e+02	1.600000e+02	2.281405e-01	1.551078e-03	1.551078e-03
1.600000e+02	1.800000e+02	1.472132e-01	6.505990e-04	6.505990e-04
1.800000e+02	2.000000e+02	9.327230e-02	5.047782e-04	5.047782e-04
2.000000e+02	2.200000e+02	6.120770e-02	4.028351e-04	4.028351e-04
2.200000e+02	2.400000e+02	3.994124e-02	2.565271e-04	2.565271e-04
2.400000e+02	2.600000e+02	2.662029e-02	2.474350e-04	2.474350e-04
2.600000e+02	2.800000e+02	1.770182e-02	1.880398e-04	1.880398e-04
2.800000e+02	3.000000e+02	1.168613e-02	9.287265e-05	9.287265e-05
3.000000e+02	3.200000e+02	8.198850e-03	1.026709e-04	1.026709e-04
3.200000e+02	3.400000e+02	5.560350e-03	4.364072e-05	4.364072e-05
3.400000e+02	3.600000e+02	3.944066e-03	4.713682e-05	4.713682e-05
3.600000e+02	3.800000e+02	2.951807e-03	5.536750e-05	5.536750e-05
3.800000e+02	4.000000e+02	2.143192e-03	3.700775e-05	3.700775e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_B1
LineColor=blue
LineStyle=dashe
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_B1
ScaledBy=4.16639137409262014e-10
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.316057e-01	8.782157e-04	8.782157e-04
4.000000e+01	6.000000e+01	8.428390e-01	7.881350e-03	7.881350e-03
6.000000e+01	8.000000e+01	1.382831e+00	4.308196e-03	4.308196e-03
8.000000e+01	1.000000e+02	1.282830e+00	8.403526e-03	8.403526e-03
1.000000e+02	1.200000e+02	9.478495e-01	5.842906e-03	5.842906e-03
1.200000e+02	1.400000e+02	6.373165e-01	3.412343e-03	3.412343e-03
1.400000e+02	1.600000e+02	4.069938e-01	2.725948e-03	2.725948e-03
1.600000e+02	1.800000e+02	2.574816e-01	2.168210e-03	2.168210e-03
1.800000e+02	2.000000e+02	1.620205e-01	1.499477e-03	1.499477e-03
2.000000e+02	2.200000e+02	1.031103e-01	8.513414e-04	8.513414e-04
2.200000e+02	2.400000e+02	6.587785e-02	6.461087e-04	6.461087e-04
2.400000e+02	2.600000e+02	4.777153e-02	4.162295e-03	4.162295e-03
2.600000e+02	2.800000e+02	2.803565e-02	2.907498e-04	2.907498e-04
2.800000e+02	3.000000e+02	1.843360e-02	2.761834e-04	2.761834e-04
3.000000e+02	3.200000e+02	1.264183e-02	2.250988e-04	2.250988e-04
3.200000e+02	3.400000e+02	9.089600e-03	6.714328e-04	6.714328e-04
3.400000e+02	3.600000e+02	6.084700e-03	3.242948e-04	3.242948e-04
3.600000e+02	3.800000e+02	3.926390e-03	1.026777e-04	1.026777e-04
3.800000e+02	4.000000e+02	2.918033e-03	1.091096e-04	1.091096e-04
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_B1
LineColor=black
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_B1
Scale=1
Title=bb4l-sl ($ p_{{\rm T},j} > 1$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.322050e-01	1.672880e-04	1.672880e-04
4.000000e+01	6.000000e+01	8.344950e-01	4.910459e-04	4.910459e-04
6.000000e+01	8.000000e+01	1.392740e+00	6.504479e-04	6.504479e-04
8.000000e+01	1.000000e+02	1.283003e+00	7.379419e-04	7.379419e-04
1.000000e+02	1.200000e+02	9.466280e-01	6.657477e-04	6.657477e-04
1.200000e+02	1.400000e+02	6.351450e-01	3.945139e-04	3.945139e-04
1.400000e+02	1.600000e+02	4.072062e-01	3.090542e-04	3.090542e-04
1.600000e+02	1.800000e+02	2.569414e-01	2.773462e-04	2.773462e-04
1.800000e+02	2.000000e+02	1.621190e-01	1.878856e-04	1.878856e-04
2.000000e+02	2.200000e+02	1.033313e-01	1.446642e-04	1.446642e-04
2.200000e+02	2.400000e+02	6.669855e-02	1.817044e-04	1.817044e-04
2.400000e+02	2.600000e+02	4.319363e-02	8.022487e-05	8.022487e-05
2.600000e+02	2.800000e+02	2.836968e-02	7.708419e-05	7.708419e-05
2.800000e+02	3.000000e+02	1.872819e-02	5.490271e-05	5.490271e-05
3.000000e+02	3.200000e+02	1.233979e-02	4.188937e-05	4.188937e-05
3.200000e+02	3.400000e+02	8.387780e-03	3.556050e-05	3.556050e-05
3.400000e+02	3.600000e+02	5.753565e-03	4.125011e-05	4.125011e-05
3.600000e+02	3.800000e+02	3.992374e-03	2.111996e-05	2.111996e-05
3.800000e+02	4.000000e+02	2.843116e-03	1.964281e-05	1.964281e-05
# END HISTO1D



==> figures/loplots/2b_PT_B2_qqpj.dat <==
# BEGIN PLOT
RatioPlotError=1
RatioPlotErrorBands=0
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-wjjj.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_B2
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-wjjj.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_B2
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b j j$ at 13 TeV
RatioPlotReference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-wjjj.yoda/ttsemi_dec/2b_PT_B2
LegendOrder=
RatioPlotSameStyle=1
RatioPlot=1
LogY=1
RatioPlotYMax=2
RatioPlotYLabel=Ratio
ErrorBands=0
YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T}}(j_{B,2})$ [pb/GeV]
XLabel=$p_{{\rm T}}(j_{B,1})$ [GeV]
RatioPlotYSize=5
Legend=1
RatioPlotYMin=0.0
# END PLOT

# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-wjjj.yoda/ttsemi_dec/2b_PT_B2
LineColor=red
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-wjjj.yoda/ttsemi_dec/2b_PT_B2
ScaledBy=7.24126898311969737e-10
Title=lvqq'bbj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.473505e-01	1.443537e-03	1.443537e-03
4.000000e+01	6.000000e+01	4.380727e-01	3.280634e-03	3.280634e-03
6.000000e+01	8.000000e+01	2.613742e-01	1.208632e-03	1.208632e-03
8.000000e+01	1.000000e+02	1.430664e-01	9.467267e-04	9.467267e-04
1.000000e+02	1.200000e+02	7.701900e-02	5.841406e-04	5.841406e-04
1.200000e+02	1.400000e+02	4.308627e-02	4.632438e-04	4.632438e-04
1.400000e+02	1.600000e+02	2.367283e-02	3.187492e-04	3.187492e-04
1.600000e+02	1.800000e+02	1.366977e-02	3.007529e-04	3.007529e-04
1.800000e+02	2.000000e+02	7.838890e-03	1.098424e-04	1.098424e-04
2.000000e+02	2.200000e+02	4.843463e-03	1.247640e-04	1.247640e-04
2.200000e+02	2.400000e+02	2.870238e-03	6.072092e-05	6.072092e-05
2.400000e+02	2.600000e+02	1.771729e-03	4.357422e-05	4.357422e-05
2.600000e+02	2.800000e+02	1.174122e-03	3.065909e-05	3.065909e-05
2.800000e+02	3.000000e+02	7.882660e-04	2.692320e-05	2.692320e-05
3.000000e+02	3.200000e+02	5.606080e-04	3.362663e-05	3.362663e-05
3.200000e+02	3.400000e+02	3.525759e-04	1.477649e-05	1.477649e-05
3.400000e+02	3.600000e+02	2.446769e-04	9.046563e-06	9.046563e-06
3.600000e+02	3.800000e+02	1.758370e-04	9.107361e-06	9.107361e-06
3.800000e+02	4.000000e+02	1.167733e-04	4.894357e-06	4.894357e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B2
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B2
Scale=1
ScaledBy=1.13805113082097808e-09
Title=bb4lj-sl (w/o $ {V} \to q\bar q'g$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.315744e-01	2.697933e-03	2.697933e-03
4.000000e+01	6.000000e+01	4.300369e-01	9.852311e-03	9.852311e-03
6.000000e+01	8.000000e+01	2.639911e-01	5.661965e-03	5.661965e-03
8.000000e+01	1.000000e+02	1.426313e-01	5.398284e-03	5.398284e-03
1.000000e+02	1.200000e+02	7.684225e-02	3.482647e-03	3.482647e-03
1.200000e+02	1.400000e+02	3.976394e-02	1.116569e-03	1.116569e-03
1.400000e+02	1.600000e+02	2.135765e-02	5.613290e-04	5.613290e-04
1.600000e+02	1.800000e+02	1.356254e-02	7.018025e-04	7.018025e-04
1.800000e+02	2.000000e+02	7.113855e-03	2.161524e-04	2.161524e-04
2.000000e+02	2.200000e+02	4.393930e-03	2.932136e-04	2.932136e-04
2.200000e+02	2.400000e+02	2.632059e-03	9.213304e-05	9.213304e-05
2.400000e+02	2.600000e+02	2.059655e-03	2.600916e-04	2.600916e-04
2.600000e+02	2.800000e+02	1.006065e-03	2.671442e-05	2.671442e-05
2.800000e+02	3.000000e+02	7.006500e-04	3.310860e-05	3.310860e-05
3.000000e+02	3.200000e+02	1.057108e-03	5.952392e-04	5.952392e-04
3.200000e+02	3.400000e+02	3.288788e-04	1.374436e-05	1.374436e-05
3.400000e+02	3.600000e+02	2.230805e-04	8.885823e-06	8.885823e-06
3.600000e+02	3.800000e+02	1.627950e-04	1.108431e-05	1.108431e-05
3.800000e+02	4.000000e+02	1.399009e-04	2.022428e-05	2.022428e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B2
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B2
Scale=1
Title=bb4lj-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.433728e-01	2.697968e-03	2.697968e-03
4.000000e+01	6.000000e+01	4.456239e-01	9.852327e-03	9.852327e-03
6.000000e+01	8.000000e+01	2.718412e-01	5.662001e-03	5.662001e-03
8.000000e+01	1.000000e+02	1.462856e-01	5.398296e-03	5.398296e-03
1.000000e+02	1.200000e+02	7.868720e-02	3.482668e-03	3.482668e-03
1.200000e+02	1.400000e+02	4.074983e-02	1.116575e-03	1.116575e-03
1.400000e+02	1.600000e+02	2.190950e-02	5.613361e-04	5.613361e-04
1.600000e+02	1.800000e+02	1.388485e-02	7.018084e-04	7.018084e-04
1.800000e+02	2.000000e+02	7.304780e-03	2.161616e-04	2.161616e-04
2.000000e+02	2.200000e+02	4.513532e-03	2.932215e-04	2.932215e-04
2.200000e+02	2.400000e+02	2.704592e-03	9.214029e-05	9.214029e-05
2.400000e+02	2.600000e+02	2.104511e-03	2.600933e-04	2.600933e-04
2.600000e+02	2.800000e+02	1.035293e-03	2.672770e-05	2.672770e-05
2.800000e+02	3.000000e+02	7.184900e-04	3.311054e-05	3.311054e-05
3.000000e+02	3.200000e+02	1.069139e-03	5.952394e-04	5.952394e-04
3.200000e+02	3.400000e+02	3.386590e-04	1.377912e-05	1.377912e-05
3.400000e+02	3.600000e+02	2.287965e-04	8.898670e-06	8.898670e-06
3.600000e+02	3.800000e+02	1.659276e-04	1.108605e-05	1.108605e-05
3.800000e+02	4.000000e+02	1.423915e-04	2.022638e-05	2.022638e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B2
LineColor=orange
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B2
ScaledBy=6.73382489806167483e-09
Title=tqqpbj (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.490580e-04	1.659532e-05	1.659532e-05
4.000000e+01	6.000000e+01	4.592651e-04	1.438488e-05	1.438488e-05
6.000000e+01	8.000000e+01	2.916623e-04	8.765692e-06	8.765692e-06
8.000000e+01	1.000000e+02	1.570060e-04	5.386803e-06	5.386803e-06
1.000000e+02	1.200000e+02	8.423210e-05	4.482703e-06	4.482703e-06
1.200000e+02	1.400000e+02	5.134965e-05	3.095357e-06	3.095357e-06
1.400000e+02	1.600000e+02	4.450200e-05	1.148232e-05	1.148232e-05
1.600000e+02	1.800000e+02	1.873206e-05	2.100733e-06	2.100733e-06
1.800000e+02	2.000000e+02	1.074345e-05	7.164726e-07	7.164726e-07
2.000000e+02	2.200000e+02	9.511855e-06	2.278035e-06	2.278035e-06
2.200000e+02	2.400000e+02	6.531570e-06	8.810848e-07	8.810848e-07
2.400000e+02	2.600000e+02	6.230965e-06	1.568254e-06	1.568254e-06
2.600000e+02	2.800000e+02	2.444928e-06	3.469891e-07	3.469891e-07
2.800000e+02	3.000000e+02	2.299243e-06	6.687698e-07	6.687698e-07
3.000000e+02	3.200000e+02	1.086896e-06	1.471681e-07	1.471681e-07
3.200000e+02	3.400000e+02	1.221793e-06	3.001536e-07	3.001536e-07
3.400000e+02	3.600000e+02	7.688325e-07	2.743895e-07	2.743895e-07
3.600000e+02	3.800000e+02	9.300995e-07	3.366892e-07	3.366892e-07
3.800000e+02	4.000000e+02	5.547725e-07	2.265478e-07	2.265478e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B2
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B2
ScaledBy=4.99371042172383830e-07
Title=tqqpbj (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.555156e-05	1.834715e-06	1.834715e-06
4.000000e+01	6.000000e+01	3.682429e-05	7.707396e-06	7.707396e-06
6.000000e+01	8.000000e+01	1.971558e-05	1.284599e-06	1.284599e-06
8.000000e+01	1.000000e+02	1.240464e-05	8.618094e-07	8.618094e-07
1.000000e+02	1.200000e+02	8.341045e-06	9.675959e-07	9.675959e-07
1.200000e+02	1.400000e+02	4.062069e-06	6.325877e-07	6.325877e-07
1.400000e+02	1.600000e+02	2.650304e-06	3.589137e-07	3.589137e-07
1.600000e+02	1.800000e+02	1.632283e-06	2.407347e-07	2.407347e-07
1.800000e+02	2.000000e+02	1.164267e-06	3.211438e-07	3.211438e-07
2.000000e+02	2.200000e+02	4.793546e-07	1.084061e-07	1.084061e-07
2.200000e+02	2.400000e+02	1.158170e-06	4.859485e-07	4.859485e-07
2.400000e+02	2.600000e+02	3.626536e-07	1.615665e-07	1.615665e-07
2.600000e+02	2.800000e+02	2.787607e-07	1.357869e-07	1.357869e-07
2.800000e+02	3.000000e+02	1.541096e-07	6.981390e-08	6.981390e-08
3.000000e+02	3.200000e+02	1.004266e-07	2.873322e-08	2.873322e-08
3.200000e+02	3.400000e+02	2.438534e-08	9.159802e-09	9.159802e-09
3.400000e+02	3.600000e+02	-1.673830e-08	1.058336e-07	1.058336e-07
3.600000e+02	3.800000e+02	3.089305e-08	1.395679e-08	1.395679e-08
3.800000e+02	4.000000e+02	1.359666e-08	6.157599e-09	6.157599e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_B2
LineColor=red
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_B2
ScaledBy=1.06452015120146165e-08
Title=wzj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.675521e-06	8.061309e-08	8.061309e-08
4.000000e+01	6.000000e+01	3.112908e-06	2.074402e-07	2.074402e-07
6.000000e+01	8.000000e+01	1.331392e-06	3.689761e-08	3.689761e-08
8.000000e+01	1.000000e+02	7.088070e-07	2.341527e-08	2.341527e-08
1.000000e+02	1.200000e+02	4.228519e-07	1.739373e-08	1.739373e-08
1.200000e+02	1.400000e+02	2.706861e-07	1.254823e-08	1.254823e-08
1.400000e+02	1.600000e+02	1.789484e-07	9.678204e-09	9.678204e-09
1.600000e+02	1.800000e+02	1.132968e-07	5.822615e-09	5.822615e-09
1.800000e+02	2.000000e+02	9.088830e-08	8.402339e-09	8.402339e-09
2.000000e+02	2.200000e+02	7.439675e-08	1.097618e-08	1.097618e-08
2.200000e+02	2.400000e+02	4.666040e-08	7.425736e-09	7.425736e-09
2.400000e+02	2.600000e+02	3.660601e-08	5.104917e-09	5.104917e-09
2.600000e+02	2.800000e+02	2.197389e-08	3.100159e-09	3.100159e-09
2.800000e+02	3.000000e+02	1.870756e-08	2.582457e-09	2.582457e-09
3.000000e+02	3.200000e+02	1.733440e-08	5.126566e-09	5.126566e-09
3.200000e+02	3.400000e+02	7.914870e-09	1.002641e-09	1.002641e-09
3.400000e+02	3.600000e+02	7.275105e-09	1.134673e-09	1.134673e-09
3.600000e+02	3.800000e+02	5.464115e-09	1.017713e-09	1.017713e-09
3.800000e+02	4.000000e+02	5.719255e-09	1.372197e-09	1.372197e-09
# END HISTO1D



==> figures/loplots/2b_PT_J1_qqp.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_PT_J1  //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_PT_J1  //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_PT_J1
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_PT_J1
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'$ at 13 TeV
LegendOrder=
RatioPlot1=1
LogY=1
YMax=10
LegendXPos=0.6
RatioPlot1YMax=3
RatioPlot1YLabel=1/lvqq'bb
RatioPlot1SameStyle=1
XMin=40
YMin=0.0000002
RatioPlot1YSize=5
RatioPlot1YMin=0.0002
RatioPlot1Error=1
RatioPlot1LogY=1
RatioPlot1ErrorBands=0
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_J1
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqq.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_PT_J1
#XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
#XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
XMax=400
YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T},j_1}$ [pb/GeV]
XLabel=$p_{{\rm T},j_1}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2SameStyle=1
RatioPlot2YSize=5
RatioPlot2YMin=0.55
RatioPlot2Error=1
RatioPlot2ErrorBands=0
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_J1
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/2b_PT_J1
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/2b_PT_J1
RatioPlot2LegendXPos=0.2
# END PLOT


# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(180,0.2){$N_B \ge 2$}
\endpsclip
# END SPECIAL


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_J1
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_J1
ScaledBy=5.87406875376117812e-11
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.746732e-02	9.719421e-06	9.719421e-06
4.000000e+01	6.000000e+01	2.297124e-01	2.374477e-05	2.374477e-05
6.000000e+01	8.000000e+01	1.883208e-01	2.161543e-05	2.161543e-05
8.000000e+01	1.000000e+02	1.209664e-01	1.750439e-05	1.750439e-05
1.000000e+02	1.200000e+02	7.502015e-02	1.400033e-05	1.400033e-05
1.200000e+02	1.400000e+02	4.520860e-02	1.292219e-05	1.292219e-05
1.400000e+02	1.600000e+02	2.704539e-02	9.912696e-06	9.912696e-06
1.600000e+02	1.800000e+02	1.594092e-02	6.828882e-06	6.828882e-06
1.800000e+02	2.000000e+02	9.265110e-03	5.075308e-06	5.075308e-06
2.000000e+02	2.200000e+02	5.459115e-03	4.189675e-06	4.189675e-06
2.200000e+02	2.400000e+02	3.275684e-03	4.181510e-06	4.181510e-06
2.400000e+02	2.600000e+02	2.000989e-03	4.352904e-06	4.352904e-06
2.600000e+02	2.800000e+02	1.232728e-03	2.380121e-06	2.380121e-06
2.800000e+02	3.000000e+02	7.723370e-04	1.927448e-06	1.927448e-06
3.000000e+02	3.200000e+02	4.837343e-04	1.075144e-06	1.075144e-06
3.200000e+02	3.400000e+02	3.088318e-04	1.477332e-06	1.477332e-06
3.400000e+02	3.600000e+02	1.953674e-04	6.414515e-07	6.414515e-07
3.600000e+02	3.800000e+02	1.295438e-04	1.597383e-06	1.597383e-06
3.800000e+02	4.000000e+02	8.441005e-05	7.813605e-07	7.813605e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_PT_J1
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_PT_J1
Scale=6
ScaledBy=4.98841944660993763e-10
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.232660e-03	2.898336e-06	2.898336e-06
4.000000e+01	6.000000e+01	3.825121e-02	7.148454e-06	7.148454e-06
6.000000e+01	8.000000e+01	3.136139e-02	6.496449e-06	6.496449e-06
8.000000e+01	1.000000e+02	2.012668e-02	5.165748e-06	5.165748e-06
1.000000e+02	1.200000e+02	1.247245e-02	4.006843e-06	4.006843e-06
1.200000e+02	1.400000e+02	7.518675e-03	3.076091e-06	3.076091e-06
1.400000e+02	1.600000e+02	4.487358e-03	2.319698e-06	2.319698e-06
1.600000e+02	1.800000e+02	2.646210e-03	1.750597e-06	1.750597e-06
1.800000e+02	2.000000e+02	1.537324e-03	1.323203e-06	1.323203e-06
2.000000e+02	2.200000e+02	9.022740e-04	1.004995e-06	1.004995e-06
2.200000e+02	2.400000e+02	5.429830e-04	7.912798e-07	7.912798e-07
2.400000e+02	2.600000e+02	3.289965e-04	6.015079e-07	6.015079e-07
2.600000e+02	2.800000e+02	2.025043e-04	4.590371e-07	4.590371e-07
2.800000e+02	3.000000e+02	1.261366e-04	3.692860e-07	3.692860e-07
3.000000e+02	3.200000e+02	7.866920e-05	2.832705e-07	2.832705e-07
3.200000e+02	3.400000e+02	4.978728e-05	2.291620e-07	2.291620e-07
3.400000e+02	3.600000e+02	3.204233e-05	2.008634e-07	2.008634e-07
3.600000e+02	3.800000e+02	2.051161e-05	1.442807e-07	1.442807e-07
3.800000e+02	4.000000e+02	1.323001e-05	1.139999e-07	1.139999e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_PT_J1
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_PT_J1
ScaledBy=1.59330700419001828e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.090945e-05	1.298495e-06	1.298495e-06
4.000000e+01	6.000000e+01	1.700886e-04	1.264398e-06	1.264398e-06
6.000000e+01	8.000000e+01	1.764758e-04	1.165599e-06	1.165599e-06
8.000000e+01	1.000000e+02	1.518128e-04	1.065869e-06	1.065869e-06
1.000000e+02	1.200000e+02	1.193389e-04	8.561786e-07	8.561786e-07
1.200000e+02	1.400000e+02	8.876630e-05	6.396984e-07	6.396984e-07
1.400000e+02	1.600000e+02	6.698355e-05	6.820610e-07	6.820610e-07
1.600000e+02	1.800000e+02	5.010630e-05	5.436322e-07	5.436322e-07
1.800000e+02	2.000000e+02	3.718836e-05	4.273255e-07	4.273255e-07
2.000000e+02	2.200000e+02	2.804459e-05	3.224042e-07	3.224042e-07
2.200000e+02	2.400000e+02	2.068543e-05	2.439245e-07	2.439245e-07
2.400000e+02	2.600000e+02	1.643313e-05	4.958816e-07	4.958816e-07
2.600000e+02	2.800000e+02	1.194712e-05	2.277598e-07	2.277598e-07
2.800000e+02	3.000000e+02	9.410930e-06	3.016988e-07	3.016988e-07
3.000000e+02	3.200000e+02	7.049585e-06	1.657973e-07	1.657973e-07
3.200000e+02	3.400000e+02	5.304580e-06	9.213200e-08	9.213200e-08
3.400000e+02	3.600000e+02	4.049674e-06	8.262901e-08	8.262901e-08
3.600000e+02	3.800000e+02	3.266183e-06	9.992267e-08	9.992267e-08
3.800000e+02	4.000000e+02	2.514689e-06	6.474429e-08	6.474429e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_PT_J1
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_PT_J1
ScaledBy=2.58510262806765411e-10
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.179653e-06	8.182972e-09	8.182972e-09
4.000000e+01	6.000000e+01	7.588265e-06	1.050087e-08	1.050087e-08
6.000000e+01	8.000000e+01	7.366785e-06	8.817895e-09	8.817895e-09
8.000000e+01	1.000000e+02	6.264390e-06	7.431188e-09	7.431188e-09
1.000000e+02	1.200000e+02	5.119090e-06	9.119705e-09	9.119705e-09
1.200000e+02	1.400000e+02	4.122456e-06	5.212044e-09	5.212044e-09
1.400000e+02	1.600000e+02	3.321585e-06	4.769739e-09	4.769739e-09
1.600000e+02	1.800000e+02	2.879602e-06	2.009561e-07	2.009561e-07
1.800000e+02	2.000000e+02	2.140944e-06	3.522092e-09	3.522092e-09
2.000000e+02	2.200000e+02	1.735736e-06	5.088146e-09	5.088146e-09
2.200000e+02	2.400000e+02	1.409164e-06	3.922564e-09	3.922564e-09
2.400000e+02	2.600000e+02	1.143987e-06	3.021700e-09	3.021700e-09
2.600000e+02	2.800000e+02	9.267425e-07	2.303663e-09	2.303663e-09
2.800000e+02	3.000000e+02	7.600365e-07	2.220983e-09	2.220983e-09
3.000000e+02	3.200000e+02	6.293160e-07	3.877668e-09	3.877668e-09
3.200000e+02	3.400000e+02	5.147265e-07	1.738082e-09	1.738082e-09
3.400000e+02	3.600000e+02	4.217363e-07	1.400194e-09	1.400194e-09
3.600000e+02	3.800000e+02	3.523558e-07	1.326286e-09	1.326286e-09
3.800000e+02	4.000000e+02	2.958166e-07	2.377127e-09	2.377127e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_PT_J1
LineColor=orange
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_PT_J1
ScaledBy=7.65392214233844041e-10
Title=lvqq' (VBF)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.929330e-07	1.252262e-08	1.252262e-08
4.000000e+01	6.000000e+01	2.754775e-06	2.118664e-08	2.118664e-08
6.000000e+01	8.000000e+01	3.144258e-06	2.015425e-08	2.015425e-08
8.000000e+01	1.000000e+02	2.995814e-06	2.023722e-08	2.023722e-08
1.000000e+02	1.200000e+02	2.530962e-06	1.658429e-08	1.658429e-08
1.200000e+02	1.400000e+02	2.078996e-06	1.612083e-08	1.612083e-08
1.400000e+02	1.600000e+02	1.686420e-06	1.175690e-08	1.175690e-08
1.600000e+02	1.800000e+02	1.335341e-06	1.012003e-08	1.012003e-08
1.800000e+02	2.000000e+02	1.070978e-06	1.091848e-08	1.091848e-08
2.000000e+02	2.200000e+02	8.751775e-07	1.807039e-08	1.807039e-08
2.200000e+02	2.400000e+02	6.871285e-07	6.489393e-09	6.489393e-09
2.400000e+02	2.600000e+02	5.504620e-07	6.581394e-09	6.581394e-09
2.600000e+02	2.800000e+02	4.536319e-07	5.472632e-09	5.472632e-09
2.800000e+02	3.000000e+02	3.582871e-07	3.826255e-09	3.826255e-09
3.000000e+02	3.200000e+02	2.914163e-07	3.633898e-09	3.633898e-09
3.200000e+02	3.400000e+02	2.435148e-07	3.056077e-09	3.056077e-09
3.400000e+02	3.600000e+02	1.972242e-07	2.604506e-09	2.604506e-09
3.600000e+02	3.800000e+02	1.627943e-07	3.577420e-09	3.577420e-09
3.800000e+02	4.000000e+02	1.348202e-07	5.424947e-09	5.424947e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/2b_PT_J1
LineColor=magenta
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/2b_PT_J1
Title=bb4l-sl + tqq'b + VBF
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.746094e-02	7.217231e-06	7.217231e-06
4.000000e+01	6.000000e+01	2.296877e-01	1.755568e-05	1.755568e-05
6.000000e+01	8.000000e+01	1.883553e-01	1.595563e-05	1.595563e-05
8.000000e+01	1.000000e+02	1.209211e-01	1.269828e-05	1.269828e-05
1.000000e+02	1.200000e+02	7.496165e-02	9.852011e-06	9.852011e-06
1.200000e+02	1.400000e+02	4.520702e-02	7.561979e-06	7.561979e-06
1.400000e+02	1.600000e+02	2.699614e-02	5.722880e-06	5.722880e-06
1.600000e+02	1.800000e+02	1.593158e-02	4.327073e-06	4.327073e-06
1.800000e+02	2.000000e+02	9.264345e-03	3.269240e-06	3.269240e-06
2.000000e+02	2.200000e+02	5.444300e-03	2.482818e-06	2.482818e-06
2.200000e+02	2.400000e+02	3.280680e-03	1.953535e-06	1.953535e-06
2.400000e+02	2.600000e+02	1.992107e-03	1.554613e-06	1.554613e-06
2.600000e+02	2.800000e+02	1.228353e-03	1.147258e-06	1.147258e-06
2.800000e+02	3.000000e+02	7.673490e-04	9.535589e-07	9.535589e-07
3.000000e+02	3.200000e+02	4.799855e-04	7.134215e-07	7.134215e-07
3.200000e+02	3.400000e+02	3.047865e-04	5.688513e-07	5.688513e-07
3.400000e+02	3.600000e+02	1.969226e-04	4.989119e-07	4.989119e-07
3.600000e+02	3.800000e+02	1.268510e-04	3.672882e-07	3.672882e-07
3.800000e+02	4.000000e+02	8.232535e-05	2.867103e-07	2.867103e-07
# END HISTO1D



==> figures/loplots/2b_PT_J1_qqpj.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_J1
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_J1 
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'j$ at 13 TeV
LegendOrder=
LegendXPos=0.51
RatioPlot1=1
LogX=1
LogY=1
YMax=0.4
YMin=0.0000008
RatioPlot1YMax=1.35
RatioPlot1YLabel=Ratio
RatioPlot1SameStyle=1
XMin=40
RatioPlot1YSize=3
RatioPlot1YMin=0.65
RatioPlot1Error=1
RatioPlot1ErrorBands=0
LegendXPos=0.05
LegendYPos=0.90
#RatioPlotLogY=1
RatioPlot1YLabel=1/lvqq'bb
XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J1
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J1  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_J1
RatioPlot1Legend=1
RatioPlot1LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_J1
RatioPlot1LegendXPos=0.45
RatioPlot1LegendYPos=0.85
XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
#XMax=1000
YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T},j_1}$ [pb/GeV]
XLabel=$p_{{\rm T},j_1}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=Ratio
RatioPlot2SameStyle=1
XMin=40
RatioPlot2YSize=3
RatioPlot2YMin=0.65
RatioPlot2Error=1
RatioPlot2ErrorBands=0
#RatioPlotLogY=1
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J1
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J1  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J1_ratio
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J1_ratio
RatioPlot2LegendXPos=0.45
RatioPlot2LegendYPos=0.85
RatioPlot3=1
RatioPlot3YMax=1.35
RatioPlot3YLabel=Ratio
RatioPlot3SameStyle=1
RatioPlot3YSize=3
RatioPlot3YMin=0.65
RatioPlot3Error=1
RatioPlot3ErrorBands=0
#RatioPlotLogY=1
RatioPlot3YLabel=1/lvqq'bb
RatioPlot3Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_J1
RatioPlot3DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_J1  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_J1
RatioPlot3Legend=1
RatioPlot3LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_J1
RatioPlot3LegendXPos=0.45
RatioPlot3LegendYPos=0.85
RatioPlot4=1
RatioPlot4YMax=1.35
RatioPlot4YLabel=Ratio
RatioPlot4SameStyle=1
RatioPlot4YSize=3
RatioPlot4YMin=0.65
RatioPlot4Error=1
RatioPlot4ErrorBands=0
#RatioPlotLogY=1
RatioPlot4YLabel=1/lvqq'bb
RatioPlot4Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_J1
RatioPlot4DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_J1  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_J1
RatioPlot4Legend=1
RatioPlot4LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_J1
RatioPlot4LegendXPos=0.45
RatioPlot4LegendYPos=0.85

# END PLOT

# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(190,0.005){$N_B \ge 2$}
\endpsclip
# END SPECIAL

# BEGIN SPECIAL label2
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[210]{0}\physicscoor(240,0.002){$p_{{\rm T},j} > 20$ GeV}
\endpsclip
# END SPECIAL




# # BEGIN PLOT
# RatioPlotError=1
# RatioPlotErrorBands=0
# LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_J1
# DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_J1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_J1
# Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b j j$ at 13 TeV
# RatioPlotReference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J1
# LegendOrder=
# RatioPlotSameStyle=1
# RatioPlot=1
# LogY=1
# RatioPlotYMax=2
# RatioPlotYLabel=Ratio
# ErrorBands=0
# YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T}}(j_1)$ [pb/GeV]
# XLabel=$p_{{\rm T,}}(j_1)$ [GeV]
# RatioPlotYSize=5
# Legend=1
# RatioPlotYMin=0.0
# # END PLOT
 
# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J1
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J1
ScaledBy=2.87468529479755825e-10
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.477620e-02	5.849564e-04	5.849564e-04
4.000000e+01	6.000000e+01	3.003875e-01	1.310083e-03	1.310083e-03
6.000000e+01	8.000000e+01	2.987597e-01	3.235134e-03	3.235134e-03
8.000000e+01	1.000000e+02	2.153093e-01	8.840322e-04	8.840322e-04
1.000000e+02	1.200000e+02	1.513701e-01	1.945824e-03	1.945824e-03
1.200000e+02	1.400000e+02	1.022956e-01	4.548920e-04	4.548920e-04
1.400000e+02	1.600000e+02	7.096220e-02	3.913076e-04	3.913076e-04
1.600000e+02	1.800000e+02	4.842541e-02	2.682427e-04	2.682427e-04
1.800000e+02	2.000000e+02	3.353511e-02	2.519975e-04	2.519975e-04
2.000000e+02	2.200000e+02	2.385470e-02	1.996302e-04	1.996302e-04
2.200000e+02	2.400000e+02	1.810349e-02	3.799477e-04	3.799477e-04
2.400000e+02	2.600000e+02	1.304724e-02	2.169068e-04	2.169068e-04
2.600000e+02	2.800000e+02	9.672175e-03	9.105984e-05	9.105984e-05
2.800000e+02	3.000000e+02	7.576990e-03	1.139948e-04	1.139948e-04
3.000000e+02	3.200000e+02	5.897205e-03	7.903770e-05	7.903770e-05
3.200000e+02	3.400000e+02	4.660609e-03	6.581459e-05	6.581459e-05
3.400000e+02	3.600000e+02	3.836591e-03	1.004564e-04	1.004564e-04
3.600000e+02	3.800000e+02	3.021620e-03	4.596764e-05	4.596764e-05
3.800000e+02	4.000000e+02	2.457482e-03	4.152382e-05	4.152382e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_J1
LineColor=purple
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_J1
Scale=1
ScaledBy=1.03452247472330444e-10
Title=bb4l-sl (w/o $ {V} \to q\bar q'g$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.671899e-02	6.436369e-04	6.436369e-04
4.000000e+01	6.000000e+01	2.841830e-01	2.344260e-03	2.344260e-03
6.000000e+01	8.000000e+01	2.824815e-01	1.448278e-03	1.448278e-03
8.000000e+01	1.000000e+02	2.096502e-01	1.374103e-03	1.374103e-03
1.000000e+02	1.200000e+02	1.491040e-01	1.161822e-03	1.161822e-03
1.200000e+02	1.400000e+02	1.007216e-01	5.028121e-04	5.028121e-04
1.400000e+02	1.600000e+02	7.010380e-02	4.732046e-04	4.732046e-04
1.600000e+02	1.800000e+02	4.910568e-02	4.166020e-04	4.166020e-04
1.800000e+02	2.000000e+02	3.302170e-02	1.639564e-04	1.639564e-04
2.000000e+02	2.200000e+02	2.373918e-02	1.946497e-04	1.946497e-04
2.200000e+02	2.400000e+02	1.733862e-02	1.193341e-04	1.193341e-04
2.400000e+02	2.600000e+02	1.267167e-02	7.308261e-05	7.308261e-05
2.600000e+02	2.800000e+02	9.802980e-03	5.901860e-05	5.901860e-05
2.800000e+02	3.000000e+02	7.428755e-03	5.666805e-05	5.666805e-05
3.000000e+02	3.200000e+02	5.941465e-03	4.114318e-05	4.114318e-05
3.200000e+02	3.400000e+02	4.693488e-03	3.310932e-05	3.310932e-05
3.400000e+02	3.600000e+02	3.763602e-03	2.879552e-05	2.879552e-05
3.600000e+02	3.800000e+02	3.080543e-03	4.420141e-05	4.420141e-05
3.800000e+02	4.000000e+02	2.509352e-03	2.916874e-05	2.916874e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J1
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J1
Scale=1
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.486185e-02	6.436387e-04	6.436387e-04
4.000000e+01	6.000000e+01	2.996986e-01	2.344261e-03	2.344261e-03
6.000000e+01	8.000000e+01	2.924688e-01	1.448279e-03	1.448279e-03
8.000000e+01	1.000000e+02	2.145734e-01	1.374104e-03	1.374104e-03
1.000000e+02	1.200000e+02	1.513326e-01	1.161822e-03	1.161822e-03
1.200000e+02	1.400000e+02	1.017050e-01	5.028126e-04	5.028126e-04
1.400000e+02	1.600000e+02	7.053885e-02	4.732047e-04	4.732047e-04
1.600000e+02	1.800000e+02	4.929941e-02	4.166022e-04	4.166022e-04
1.800000e+02	2.000000e+02	3.310995e-02	1.639566e-04	1.639566e-04
2.000000e+02	2.200000e+02	2.378051e-02	1.946497e-04	1.946497e-04
2.200000e+02	2.400000e+02	1.735868e-02	1.193341e-04	1.193341e-04
2.400000e+02	2.600000e+02	1.268190e-02	7.308293e-05	7.308293e-05
2.600000e+02	2.800000e+02	9.807840e-03	5.901862e-05	5.901862e-05
2.800000e+02	3.000000e+02	7.431260e-03	5.666807e-05	5.666807e-05
3.000000e+02	3.200000e+02	5.942750e-03	4.114320e-05	4.114320e-05
3.200000e+02	3.400000e+02	4.694145e-03	3.310932e-05	3.310932e-05
3.400000e+02	3.600000e+02	3.763940e-03	2.879552e-05	2.879552e-05
3.600000e+02	3.800000e+02	3.080718e-03	4.420141e-05	4.420141e-05
3.800000e+02	4.000000e+02	2.509458e-03	2.916874e-05	2.916874e-05
# END HISTO1D

# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J1_ratio
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J1_ratio
Scale=1
Title=bb4l-sl ($ p_{{\rm T},j} > 20$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.486185e-02	6.436387e-04	6.436387e-04
4.000000e+01	6.000000e+01	2.996986e-01	2.344261e-03	2.344261e-03
6.000000e+01	8.000000e+01	2.924688e-01	1.448279e-03	1.448279e-03
8.000000e+01	1.000000e+02	2.145734e-01	1.374104e-03	1.374104e-03
1.000000e+02	1.200000e+02	1.513326e-01	1.161822e-03	1.161822e-03
1.200000e+02	1.400000e+02	1.017050e-01	5.028126e-04	5.028126e-04
1.400000e+02	1.600000e+02	7.053885e-02	4.732047e-04	4.732047e-04
1.600000e+02	1.800000e+02	4.929941e-02	4.166022e-04	4.166022e-04
1.800000e+02	2.000000e+02	3.310995e-02	1.639566e-04	1.639566e-04
2.000000e+02	2.200000e+02	2.378051e-02	1.946497e-04	1.946497e-04
2.200000e+02	2.400000e+02	1.735868e-02	1.193341e-04	1.193341e-04
2.400000e+02	2.600000e+02	1.268190e-02	7.308293e-05	7.308293e-05
2.600000e+02	2.800000e+02	9.807840e-03	5.901862e-05	5.901862e-05
2.800000e+02	3.000000e+02	7.431260e-03	5.666807e-05	5.666807e-05
3.000000e+02	3.200000e+02	5.942750e-03	4.114320e-05	4.114320e-05
3.200000e+02	3.400000e+02	4.694145e-03	3.310932e-05	3.310932e-05
3.400000e+02	3.600000e+02	3.763940e-03	2.879552e-05	2.879552e-05
3.600000e+02	3.800000e+02	3.080718e-03	4.420141e-05	4.420141e-05
3.800000e+02	4.000000e+02	2.509458e-03	2.916874e-05	2.916874e-05
# END HISTO1D




# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_J1
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_J1
ScaledBy=6.73382489806167483e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.138940e-05	1.121049e-05	1.121049e-05
4.000000e+01	6.000000e+01	2.100936e-04	8.666888e-06	8.666888e-06
6.000000e+01	8.000000e+01	2.502740e-04	1.067676e-05	1.067676e-05
8.000000e+01	1.000000e+02	2.172427e-04	1.126257e-05	1.126257e-05
1.000000e+02	1.200000e+02	1.668788e-04	4.702416e-06	4.702416e-06
1.200000e+02	1.400000e+02	1.397952e-04	5.637632e-06	5.637632e-06
1.400000e+02	1.600000e+02	1.094799e-04	7.774757e-06	7.774757e-06
1.600000e+02	1.800000e+02	8.872560e-05	6.169313e-06	6.169313e-06
1.800000e+02	2.000000e+02	7.274045e-05	7.782167e-06	7.782167e-06
2.000000e+02	2.200000e+02	5.175190e-05	3.514246e-06	3.514246e-06
2.200000e+02	2.400000e+02	4.040297e-05	2.860090e-06	2.860090e-06
2.400000e+02	2.600000e+02	3.025981e-05	1.503717e-06	1.503717e-06
2.600000e+02	2.800000e+02	2.617774e-05	2.210573e-06	2.210573e-06
2.800000e+02	3.000000e+02	1.952636e-05	1.618176e-06	1.618176e-06
3.000000e+02	3.200000e+02	1.386622e-05	1.131693e-06	1.131693e-06
3.200000e+02	3.400000e+02	1.984410e-05	8.606100e-06	8.606100e-06
3.400000e+02	3.600000e+02	1.052450e-05	1.052905e-06	1.052905e-06
3.600000e+02	3.800000e+02	6.352890e-06	3.380092e-07	3.380092e-07
3.800000e+02	4.000000e+02	6.357085e-06	6.848211e-07	6.848211e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_J1
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_J1
ScaledBy=4.99371042172383830e-07
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.207808e-06	4.610357e-07	4.610357e-07
4.000000e+01	6.000000e+01	1.132682e-05	1.220818e-06	1.220818e-06
6.000000e+01	8.000000e+01	1.364492e-05	1.245108e-06	1.245108e-06
8.000000e+01	1.000000e+02	1.241312e-05	9.857457e-07	9.857457e-07
1.000000e+02	1.200000e+02	1.109776e-05	1.003249e-06	1.003249e-06
1.200000e+02	1.400000e+02	8.982135e-06	7.717449e-07	7.717449e-07
1.400000e+02	1.600000e+02	7.517260e-06	8.680016e-07	8.680016e-07
1.600000e+02	1.800000e+02	1.399160e-05	7.602241e-06	7.602241e-06
1.800000e+02	2.000000e+02	6.036095e-06	6.913653e-07	6.913653e-07
2.000000e+02	2.200000e+02	4.302519e-06	3.603589e-07	3.603589e-07
2.200000e+02	2.400000e+02	4.184687e-06	9.219832e-07	9.219832e-07
2.400000e+02	2.600000e+02	3.451873e-06	5.429109e-07	5.429109e-07
2.600000e+02	2.800000e+02	2.269285e-06	2.424420e-07	2.424420e-07
2.800000e+02	3.000000e+02	1.500009e-06	1.951032e-07	1.951032e-07
3.000000e+02	3.200000e+02	1.442191e-06	1.591895e-07	1.591895e-07
3.200000e+02	3.400000e+02	1.067808e-06	9.145202e-08	9.145202e-08
3.400000e+02	3.600000e+02	1.223594e-06	2.200921e-07	2.200921e-07
3.600000e+02	3.800000e+02	7.532620e-07	7.973994e-08	7.973994e-08
3.800000e+02	4.000000e+02	7.234190e-07	1.101049e-07	1.101049e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_J1
LineColor=orange
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_J1
ScaledBy=1.06452015120146165e-08
Title=wz(jj)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.832027e-07	3.229139e-08	3.229139e-08
4.000000e+01	6.000000e+01	1.389124e-06	4.168912e-08	4.168912e-08
6.000000e+01	8.000000e+01	1.928136e-06	1.942615e-07	1.942615e-07
8.000000e+01	1.000000e+02	1.305967e-06	4.588789e-08	4.588789e-08
1.000000e+02	1.200000e+02	1.159037e-06	5.532886e-08	5.532886e-08
1.200000e+02	1.400000e+02	8.357850e-07	1.830086e-08	1.830086e-08
1.400000e+02	1.600000e+02	7.108155e-07	2.098689e-08	2.098689e-08
1.600000e+02	1.800000e+02	6.188540e-07	2.765965e-08	2.765965e-08
1.800000e+02	2.000000e+02	4.745049e-07	1.482025e-08	1.482025e-08
2.000000e+02	2.200000e+02	3.850260e-07	1.335348e-08	1.335348e-08
2.200000e+02	2.400000e+02	3.120876e-07	1.730475e-08	1.730475e-08
2.400000e+02	2.600000e+02	3.020375e-07	2.774930e-08	2.774930e-08
2.600000e+02	2.800000e+02	2.159114e-07	1.044944e-08	1.044944e-08
2.800000e+02	3.000000e+02	1.770445e-07	8.708599e-09	8.708599e-09
3.000000e+02	3.200000e+02	1.447973e-07	6.768818e-09	6.768818e-09
3.200000e+02	3.400000e+02	1.316526e-07	8.520522e-09	8.520522e-09
3.400000e+02	3.600000e+02	9.479550e-08	5.260594e-09	5.260594e-09
3.600000e+02	3.800000e+02	1.414101e-07	5.417578e-08	5.417578e-08
3.800000e+02	4.000000e+02	9.460015e-08	8.816391e-09	8.816391e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_J1
LineColor=blue
LineStyle=dashdotted
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_J1
ScaledBy=3.69345196964033576e-10
Title=lvqq'bbj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.679393e-01	1.055333e-03	1.055333e-03
4.000000e+01	6.000000e+01	8.628435e-01	3.307271e-03	3.307271e-03
6.000000e+01	8.000000e+01	7.594085e-01	2.750125e-03	2.750125e-03
8.000000e+01	1.000000e+02	5.356235e-01	2.840852e-03	2.840852e-03
1.000000e+02	1.200000e+02	3.519332e-01	1.156708e-03	1.156708e-03
1.200000e+02	1.400000e+02	2.318010e-01	1.194373e-03	1.194373e-03
1.400000e+02	1.600000e+02	1.511441e-01	8.376683e-04	8.376683e-04
1.600000e+02	1.800000e+02	1.000755e-01	3.394781e-03	3.394781e-03
1.800000e+02	2.000000e+02	6.411205e-02	4.679262e-04	4.679262e-04
2.000000e+02	2.200000e+02	4.431602e-02	1.455573e-03	1.455573e-03
2.200000e+02	2.400000e+02	2.907078e-02	1.954831e-04	1.954831e-04
2.400000e+02	2.600000e+02	2.088654e-02	1.685859e-04	1.685859e-04
2.600000e+02	2.800000e+02	1.583584e-02	4.032713e-04	4.032713e-04
2.800000e+02	3.000000e+02	1.130314e-02	1.352153e-04	1.352153e-04
3.000000e+02	3.200000e+02	8.631855e-03	1.337520e-04	1.337520e-04
3.200000e+02	3.400000e+02	6.692900e-03	1.074977e-04	1.074977e-04
3.400000e+02	3.600000e+02	5.291755e-03	1.561929e-04	1.561929e-04
3.600000e+02	3.800000e+02	4.164763e-03	1.354610e-04	1.354610e-04
3.800000e+02	4.000000e+02	3.381434e-03	8.663987e-05	8.663987e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_J1
LineColor=black
LineStyle=dashdotted
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_J1
Scale=1
Title=bb4l-sl ($ p_{{\rm T},j} > 5$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.657253e-01	1.171283e-03	1.171283e-03
4.000000e+01	6.000000e+01	8.624835e-01	2.345975e-03	2.345975e-03
6.000000e+01	8.000000e+01	7.600730e-01	1.677804e-03	1.677804e-03
8.000000e+01	1.000000e+02	5.296815e-01	1.912768e-03	1.912768e-03
1.000000e+02	1.200000e+02	3.548531e-01	1.149940e-03	1.149940e-03
1.200000e+02	1.400000e+02	2.308100e-01	8.618498e-04	8.618498e-04
1.400000e+02	1.600000e+02	1.494968e-01	4.762395e-04	4.762395e-04
1.600000e+02	1.800000e+02	9.819245e-02	4.366075e-04	4.366075e-04
1.800000e+02	2.000000e+02	6.398460e-02	3.017539e-04	3.017539e-04
2.000000e+02	2.200000e+02	4.312249e-02	3.302950e-04	3.302950e-04
2.200000e+02	2.400000e+02	2.944216e-02	1.338260e-04	1.338260e-04
2.400000e+02	2.600000e+02	2.092965e-02	9.013053e-05	9.013053e-05
2.600000e+02	2.800000e+02	1.525228e-02	1.135633e-04	1.135633e-04
2.800000e+02	3.000000e+02	1.135874e-02	6.303791e-05	6.303791e-05
3.000000e+02	3.200000e+02	8.588615e-03	4.273778e-05	4.273778e-05
3.200000e+02	3.400000e+02	6.632995e-03	3.208672e-05	3.208672e-05
3.400000e+02	3.600000e+02	5.107710e-03	2.713412e-05	2.713412e-05
3.600000e+02	3.800000e+02	4.123649e-03	2.469887e-05	2.469887e-05
3.800000e+02	4.000000e+02	3.300489e-03	2.082004e-05	2.082004e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_J1
LineColor=blue
LineStyle=dashe
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_J1
ScaledBy=4.16639137409262014e-10
Title=lvqq'bbj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.195091e-01	2.468309e-03	2.468309e-03
4.000000e+01	6.000000e+01	1.759959e+00	5.308213e-03	5.308213e-03
6.000000e+01	8.000000e+01	1.493258e+00	1.027489e-02	1.027489e-02
8.000000e+01	1.000000e+02	9.998495e-01	7.910657e-03	7.910657e-03
1.000000e+02	1.200000e+02	6.456470e-01	3.289244e-03	3.289244e-03
1.200000e+02	1.400000e+02	4.050236e-01	2.190178e-03	2.190178e-03
1.400000e+02	1.600000e+02	2.558190e-01	3.120682e-03	3.120682e-03
1.600000e+02	1.800000e+02	1.588694e-01	8.873586e-04	8.873586e-04
1.800000e+02	2.000000e+02	1.012868e-01	1.085340e-03	1.085340e-03
2.000000e+02	2.200000e+02	6.456725e-02	6.803701e-04	6.803701e-04
2.200000e+02	2.400000e+02	4.290023e-02	5.724393e-04	5.724393e-04
2.400000e+02	2.600000e+02	2.888432e-02	5.614575e-04	5.614575e-04
2.600000e+02	2.800000e+02	2.007153e-02	4.011102e-04	4.011102e-04
2.800000e+02	3.000000e+02	1.425831e-02	2.683212e-04	2.683212e-04
3.000000e+02	3.200000e+02	1.039320e-02	1.894454e-04	1.894454e-04
3.200000e+02	3.400000e+02	8.507730e-03	4.031819e-04	4.031819e-04
3.400000e+02	3.600000e+02	5.962120e-03	1.713956e-04	1.713956e-04
3.600000e+02	3.800000e+02	4.977692e-03	2.240960e-04	2.240960e-04
3.800000e+02	4.000000e+02	3.972856e-03	3.231570e-04	3.231570e-04
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_J1
LineColor=black
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_J1
Scale=1
Title=bb4l-sl ($ p_{{\rm T},j} > 1$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.205726e-01	4.779588e-04	4.779588e-04
4.000000e+01	6.000000e+01	1.765398e+00	8.059394e-04	8.059394e-04
6.000000e+01	8.000000e+01	1.485675e+00	7.627201e-04	7.627201e-04
8.000000e+01	1.000000e+02	9.963035e-01	5.353356e-04	5.353356e-04
1.000000e+02	1.200000e+02	6.436445e-01	3.878493e-04	3.878493e-04
1.200000e+02	1.400000e+02	4.058316e-01	3.034378e-04	3.034378e-04
1.400000e+02	1.600000e+02	2.557206e-01	3.136604e-04	3.136604e-04
1.600000e+02	1.800000e+02	1.602983e-01	1.672924e-04	1.672924e-04
1.800000e+02	2.000000e+02	1.004017e-01	1.301141e-04	1.301141e-04
2.000000e+02	2.200000e+02	6.454110e-02	1.009623e-04	1.009623e-04
2.200000e+02	2.400000e+02	4.260213e-02	8.078569e-05	8.078569e-05
2.400000e+02	2.600000e+02	2.902482e-02	6.422542e-05	6.422542e-05
2.600000e+02	2.800000e+02	2.027522e-02	6.042930e-05	6.042930e-05
2.800000e+02	3.000000e+02	1.452746e-02	5.470745e-05	5.470745e-05
3.000000e+02	3.200000e+02	1.070745e-02	4.447208e-05	4.447208e-05
3.200000e+02	3.400000e+02	8.012190e-03	4.873449e-05	4.873449e-05
3.400000e+02	3.600000e+02	6.023645e-03	3.388928e-05	3.388928e-05
3.600000e+02	3.800000e+02	4.674068e-03	3.105722e-05	3.105722e-05
3.800000e+02	4.000000e+02	3.696652e-03	3.277917e-05	3.277917e-05
# END HISTO1D



==> figures/loplots/2b_PT_J2_qqp.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_PT_J2  //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_PT_J2  //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_PT_J2
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_PT_J2
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'$ at 13 TeV
LegendOrder=
RatioPlot1=1
LogX=0
LogY=1
YMax=10
LegendXPos=0.6
RatioPlot1YMax=3
RatioPlot1YLabel=1/lvqq'bb
RatioPlot1SameStyle=1
XMin=40
YMin=0.0000002
RatioPlot1YSize=5
RatioPlot1YMin=0.0002
RatioPlot1Error=1
RatioPlot1LogY=1
RatioPlot1ErrorBands=0
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_J2
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqq.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_PT_J2
#XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
#XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
XMax=400
YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T},j_2}$ [pb/GeV]
XLabel=$p_{{\rm T},j_2}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2SameStyle=1
RatioPlot2YSize=5
RatioPlot2YMin=0.55
RatioPlot2Error=1
RatioPlot2ErrorBands=0
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_J2
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/2b_PT_J2
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/2b_PT_J2
RatioPlot2LegendXPos=0.2
# END PLOT


# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(180,0.2){$N_B \ge 2$}
\endpsclip
# END SPECIAL



# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_J2
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqp.yoda/ttsemi_dec/2b_PT_J2
ScaledBy=5.87406875376117812e-11
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.052691e-01	3.256984e-05	3.256984e-05
4.000000e+01	6.000000e+01	2.357960e-01	2.437282e-05	2.437282e-05
6.000000e+01	8.000000e+01	7.984275e-02	1.611744e-05	1.611744e-05
8.000000e+01	1.000000e+02	2.812770e-02	9.012993e-06	9.012993e-06
1.000000e+02	1.200000e+02	9.933450e-03	5.698675e-06	5.698675e-06
1.200000e+02	1.400000e+02	3.294089e-03	3.320204e-06	3.320204e-06
1.400000e+02	1.600000e+02	7.421540e-04	1.712061e-06	1.712061e-06
1.600000e+02	1.800000e+02	3.527011e-05	9.193983e-07	9.193983e-07
1.800000e+02	2.000000e+02	8.802040e-06	1.135714e-06	1.135714e-06
2.000000e+02	2.200000e+02	3.535474e-06	2.457476e-07	2.457476e-07
2.200000e+02	2.400000e+02	2.439520e-06	2.841290e-07	2.841290e-07
2.400000e+02	2.600000e+02	1.872997e-06	2.800312e-07	2.800312e-07
2.600000e+02	2.800000e+02	1.440431e-06	4.882038e-07	4.882038e-07
2.800000e+02	3.000000e+02	6.703450e-07	1.018558e-07	1.018558e-07
3.000000e+02	3.200000e+02	8.099380e-07	2.249633e-07	2.249633e-07
3.200000e+02	3.400000e+02	4.035982e-07	1.072610e-07	1.072610e-07
3.400000e+02	3.600000e+02	3.709434e-07	1.763655e-07	1.763655e-07
3.600000e+02	3.800000e+02	2.924007e-07	7.570654e-08	7.570654e-08
3.800000e+02	4.000000e+02	2.169109e-07	5.919200e-08	5.919200e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_PT_J2
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl.yoda/ttsemi_dec/2b_PT_J2
Scale=6
ScaledBy=4.98841944660993763e-10
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.745300e-02	9.420577e-06	9.420577e-06
4.000000e+01	6.000000e+01	3.923198e-02	7.197739e-06	7.197739e-06
6.000000e+01	8.000000e+01	1.328134e-02	4.183893e-06	4.183893e-06
8.000000e+01	1.000000e+02	4.673327e-03	2.417800e-06	2.417800e-06
1.000000e+02	1.200000e+02	1.646039e-03	1.408618e-06	1.408618e-06
1.200000e+02	1.400000e+02	5.452315e-04	8.095426e-07	8.095426e-07
1.400000e+02	1.600000e+02	1.213399e-04	3.745059e-07	3.745059e-07
1.600000e+02	1.800000e+02	4.627234e-06	9.380979e-08	9.380979e-08
1.800000e+02	2.000000e+02	5.275310e-07	2.486851e-08	2.486851e-08
2.000000e+02	2.200000e+02	1.248129e-07	1.484733e-08	1.484733e-08
2.200000e+02	2.400000e+02	3.985563e-08	1.030526e-08	1.030526e-08
2.400000e+02	2.600000e+02	1.917920e-08	6.709132e-09	6.709132e-09
2.600000e+02	2.800000e+02	3.883655e-09	1.613272e-09	1.613272e-09
2.800000e+02	3.000000e+02	9.353135e-09	4.726432e-09	4.726432e-09
3.000000e+02	3.200000e+02	8.982955e-09	6.710933e-09	6.710933e-09
3.200000e+02	3.400000e+02	4.874446e-10	3.647027e-10	3.647027e-10
3.400000e+02	3.600000e+02	4.742814e-10	3.564641e-10	3.564641e-10
3.600000e+02	3.800000e+02	7.246305e-11	5.237762e-11	5.237762e-11
3.800000e+02	4.000000e+02	3.959507e-09	3.897157e-09	3.897157e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_PT_J2
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqp.yoda/ttsemi_dec/2b_PT_J2
ScaledBy=1.59330700419001828e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.676206e-04	2.249299e-06	2.249299e-06
4.000000e+01	6.000000e+01	2.913870e-04	1.457183e-06	1.457183e-06
6.000000e+01	8.000000e+01	1.314149e-04	8.268420e-07	8.268420e-07
8.000000e+01	1.000000e+02	6.562045e-05	6.032369e-07	6.032369e-07
1.000000e+02	1.200000e+02	3.459844e-05	3.258299e-07	3.258299e-07
1.200000e+02	1.400000e+02	1.935386e-05	2.246463e-07	2.246463e-07
1.400000e+02	1.600000e+02	1.126762e-05	2.529522e-07	2.529522e-07
1.600000e+02	1.800000e+02	6.693840e-06	1.148758e-07	1.148758e-07
1.800000e+02	2.000000e+02	4.208208e-06	1.207069e-07	1.207069e-07
2.000000e+02	2.200000e+02	2.546522e-06	4.400958e-08	4.400958e-08
2.200000e+02	2.400000e+02	1.703343e-06	3.658139e-08	3.658139e-08
2.400000e+02	2.600000e+02	1.199173e-06	4.025101e-08	4.025101e-08
2.600000e+02	2.800000e+02	7.901620e-07	2.950137e-08	2.950137e-08
2.800000e+02	3.000000e+02	5.502100e-07	1.758591e-08	1.758591e-08
3.000000e+02	3.200000e+02	3.869660e-07	1.792735e-08	1.792735e-08
3.200000e+02	3.400000e+02	2.526194e-07	9.630386e-09	9.630386e-09
3.400000e+02	3.600000e+02	1.982771e-07	1.082687e-08	1.082687e-08
3.600000e+02	3.800000e+02	1.479621e-07	1.601451e-08	1.601451e-08
3.800000e+02	4.000000e+02	1.060948e-07	8.531552e-09	8.531552e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_PT_J2
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqp.yoda/ttsemi_dec/2b_PT_J2
ScaledBy=2.58510262806765411e-10
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.045828e-05	1.833559e-08	1.833559e-08
4.000000e+01	6.000000e+01	1.328676e-05	2.011228e-07	2.011228e-07
6.000000e+01	8.000000e+01	6.623960e-06	7.204408e-09	7.204408e-09
8.000000e+01	1.000000e+02	3.739070e-06	4.584866e-09	4.584866e-09
1.000000e+02	1.200000e+02	2.285981e-06	5.379489e-09	5.379489e-09
1.200000e+02	1.400000e+02	1.476250e-06	4.333111e-09	4.333111e-09
1.400000e+02	1.600000e+02	9.959510e-07	2.831529e-09	2.831529e-09
1.600000e+02	1.800000e+02	6.951625e-07	2.053059e-09	2.053059e-09
1.800000e+02	2.000000e+02	4.986240e-07	1.850096e-09	1.850096e-09
2.000000e+02	2.200000e+02	3.667267e-07	1.692565e-09	1.692565e-09
2.200000e+02	2.400000e+02	2.770398e-07	1.849301e-09	1.849301e-09
2.400000e+02	2.600000e+02	2.104267e-07	1.244369e-09	1.244369e-09
2.600000e+02	2.800000e+02	1.632302e-07	1.151091e-09	1.151091e-09
2.800000e+02	3.000000e+02	1.271932e-07	9.680903e-10	9.680903e-10
3.000000e+02	3.200000e+02	1.009603e-07	9.305642e-10	9.305642e-10
3.200000e+02	3.400000e+02	8.053065e-08	7.699024e-10	7.699024e-10
3.400000e+02	3.600000e+02	6.545305e-08	6.999437e-10	6.999437e-10
3.600000e+02	3.800000e+02	5.379430e-08	1.114166e-09	1.114166e-09
3.800000e+02	4.000000e+02	4.440327e-08	5.969960e-10	5.969960e-10
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_PT_J2
LineColor=orange
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOvbfqqp.yoda/ttsemi_dec/2b_PT_J2
ScaledBy=7.65392214233844041e-10
Title=lvqq' (VBF)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.653395e-06	3.854886e-08	3.854886e-08
4.000000e+01	6.000000e+01	6.029490e-06	2.353863e-08	2.353863e-08
6.000000e+01	8.000000e+01	3.191824e-06	1.538555e-08	1.538555e-08
8.000000e+01	1.000000e+02	1.805765e-06	9.849456e-09	9.849456e-09
1.000000e+02	1.200000e+02	1.087504e-06	7.510687e-09	7.510687e-09
1.200000e+02	1.400000e+02	6.840245e-07	5.460655e-09	5.460655e-09
1.400000e+02	1.600000e+02	4.532640e-07	4.776248e-09	4.776248e-09
1.600000e+02	1.800000e+02	3.273007e-07	1.704642e-08	1.704642e-08
1.800000e+02	2.000000e+02	2.237195e-07	5.819319e-09	5.819319e-09
2.000000e+02	2.200000e+02	1.567956e-07	2.825282e-09	2.825282e-09
2.200000e+02	2.400000e+02	1.188805e-07	2.758894e-09	2.758894e-09
2.400000e+02	2.600000e+02	9.589690e-08	4.409648e-09	4.409648e-09
2.600000e+02	2.800000e+02	6.791505e-08	2.074169e-09	2.074169e-09
2.800000e+02	3.000000e+02	5.616600e-08	3.098128e-09	3.098128e-09
3.000000e+02	3.200000e+02	4.055858e-08	1.353653e-09	1.353653e-09
3.200000e+02	3.400000e+02	3.451637e-08	1.336349e-09	1.336349e-09
3.400000e+02	3.600000e+02	2.813791e-08	1.437083e-09	1.437083e-09
3.600000e+02	3.800000e+02	2.171287e-08	1.369409e-09	1.369409e-09
3.800000e+02	4.000000e+02	1.678292e-08	7.536947e-10	7.536947e-10
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/2b_PT_J2
LineColor=magenta
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LObb4l-sl+stchant+vbf_qqp.yoda/ttsemi_dec/2b_PT_J2
Title=bb4l-sl + tqq'b + VBF
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.052148e-01	2.318501e-05	2.318501e-05
4.000000e+01	6.000000e+01	2.357026e-01	1.769206e-05	1.769206e-05
6.000000e+01	8.000000e+01	7.982925e-02	1.028172e-05	1.028172e-05
8.000000e+01	1.000000e+02	2.811112e-02	5.953029e-06	5.953029e-06
1.000000e+02	1.200000e+02	9.914205e-03	3.465759e-06	3.465759e-06
1.200000e+02	1.400000e+02	3.292903e-03	1.995663e-06	1.995663e-06
1.400000e+02	1.600000e+02	7.407565e-04	9.516006e-07	9.516006e-07
1.600000e+02	1.800000e+02	3.547970e-05	2.574741e-07	2.574741e-07
1.800000e+02	2.000000e+02	8.095735e-06	1.353443e-07	1.353443e-07
2.000000e+02	2.200000e+02	3.818922e-06	5.718697e-08	5.718697e-08
2.200000e+02	2.400000e+02	2.338396e-06	4.456927e-08	4.456927e-08
2.400000e+02	2.600000e+02	1.620572e-06	4.371741e-08	4.371741e-08
2.600000e+02	2.800000e+02	1.044609e-06	2.985924e-08	2.985924e-08
2.800000e+02	3.000000e+02	7.896880e-07	2.130340e-08	2.130340e-08
3.000000e+02	3.200000e+02	5.823825e-07	2.437843e-08	2.437843e-08
3.200000e+02	3.400000e+02	3.705910e-07	9.793924e-09	9.793924e-09
3.400000e+02	3.600000e+02	2.947138e-07	1.097901e-08	1.097901e-08
3.600000e+02	3.800000e+02	2.239040e-07	1.611203e-08	1.611203e-08
3.800000e+02	4.000000e+02	1.910380e-07	1.283896e-08	1.283896e-08
# END HISTO1D



==> figures/loplots/2b_PT_J2_qqpj.dat <==
# BEGIN PLOT
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_J2
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_J2
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b q \bar q'j$ at 13 TeV
LegendOrder=
LegendXPos=0.51
RatioPlot1=1
LogX=1
LogY=1
YMax=800
YMin=0.0000008
RatioPlot1YMax=1.35
RatioPlot1YLabel=Ratio
RatioPlot1SameStyle=1
XMin=40
RatioPlot1YSize=3
RatioPlot1YMin=0.65
RatioPlot1Error=1
RatioPlot1ErrorBands=0
#LegendXPos=0.05
#LegendYPos=0.90
#RatioPlotLogY=1
RatioPlot1YLabel=1/lvqq'bb
XCustomMajorTicks=100	  100	 200	 200	 300	  300	 1000	 1000
RatioPlot1Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J2
RatioPlot1DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J2  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_J2
RatioPlot1Legend=1
RatioPlot1LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_J2
RatioPlot1LegendXPos=0.45
RatioPlot1LegendYPos=0.85
XCustomMinorTicks=40	 40	 50	 50	 60	 60	 70	 70	 80	 80	 110	 110	 120	 120	 130	 130	 140	 140	  150	 150	400	 400		500	 500	 600	 600		700	 700	 800	 800	 900	 900
ErrorBands=0
#XMax=1000
YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T},j_2}$ [pb/GeV]
XLabel=$p_{{\rm T},j_2}$ [GeV]
Legend=1
RatioPlot2=1
RatioPlot2YMax=1.35
RatioPlot2YLabel=Ratio
RatioPlot2SameStyle=1
XMin=40
RatioPlot2YSize=3
RatioPlot2YMin=0.65
RatioPlot2Error=1
RatioPlot2ErrorBands=0
#RatioPlotLogY=1
RatioPlot2YLabel=1/lvqq'bb
RatioPlot2Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J2
RatioPlot2DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J2  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J2_ratio
RatioPlot2Legend=1
RatioPlot2LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J2_ratio
RatioPlot2LegendXPos=0.45
RatioPlot2LegendYPos=0.85
RatioPlot3=1
RatioPlot3YMax=1.35
RatioPlot3YLabel=Ratio
RatioPlot3SameStyle=1
RatioPlot3YSize=3
RatioPlot3YMin=0.65
RatioPlot3Error=1
RatioPlot3ErrorBands=0
#RatioPlotLogY=1
RatioPlot3YLabel=1/lvqq'bb
RatioPlot3Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_J2
RatioPlot3DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_J2  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_J2
RatioPlot3Legend=1
RatioPlot3LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_J2
RatioPlot3LegendXPos=0.45
RatioPlot3LegendYPos=0.85
RatioPlot4=1
RatioPlot4YMax=1.35
RatioPlot4YLabel=Ratio
RatioPlot4SameStyle=1
RatioPlot4YSize=3
RatioPlot4YMin=0.65
RatioPlot4Error=1
RatioPlot4ErrorBands=0
#RatioPlotLogY=1
RatioPlot4YLabel=1/lvqq'bb
RatioPlot4Reference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_J2
RatioPlot4DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_J2  //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_J2
RatioPlot4Legend=1
RatioPlot4LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_J2
RatioPlot4LegendXPos=0.45
RatioPlot4LegendYPos=0.85

# END PLOT

# BEGIN SPECIAL label
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(80,50){$N_B \ge 2$}
\endpsclip
# END SPECIAL

# BEGIN SPECIAL label2
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[210]{0}\physicscoor(100,20){$p_{{\rm T},j} > 20$ GeV}
\endpsclip
# END SPECIAL



# 
# # BEGIN PLOT
# LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_J2
# DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_J2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_J2
# Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b j j$ at 13 TeV
# LegendOrder=
# RatioPlot=1
# LogY=1
# RatioPlotYMax=2
# RatioPlotYLabel=Ratio
# RatioPlotSameStyle=1
# XMin=0
# RatioPlotYSize=5
# RatioPlotYMin=0.0
# RatioPlotError=1
# RatioPlotErrorBands=0
# RatioPlotReference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J2
# ErrorBands=0
# XMax=400
# YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T}}(j_2)$ [pb/GeV]
# XLabel=$p_{{\rm T}}(j_2)$ [GeV]
# Legend=1
# # END PLOT
# 
# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J2
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_J2
ScaledBy=2.87468529479755825e-10
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.081620e-01	2.448223e-03	2.448223e-03
4.000000e+01	6.000000e+01	4.651371e-01	3.298199e-03	3.298199e-03
6.000000e+01	8.000000e+01	2.166012e-01	8.235464e-04	8.235464e-04
8.000000e+01	1.000000e+02	9.719945e-02	3.618344e-04	3.618344e-04
1.000000e+02	1.200000e+02	4.591096e-02	2.970369e-04	2.970369e-04
1.200000e+02	1.400000e+02	2.242791e-02	2.553442e-04	2.553442e-04
1.400000e+02	1.600000e+02	1.080384e-02	1.738333e-04	1.738333e-04
1.600000e+02	1.800000e+02	5.488300e-03	7.795159e-05	7.795159e-05
1.800000e+02	2.000000e+02	3.110764e-03	4.258923e-05	4.258923e-05
2.000000e+02	2.200000e+02	1.800937e-03	3.888393e-05	3.888393e-05
2.200000e+02	2.400000e+02	1.117098e-03	3.598758e-05	3.598758e-05
2.400000e+02	2.600000e+02	6.592140e-04	1.620523e-05	1.620523e-05
2.600000e+02	2.800000e+02	5.012225e-04	4.221981e-05	4.221981e-05
2.800000e+02	3.000000e+02	2.798410e-04	1.141220e-05	1.141220e-05
3.000000e+02	3.200000e+02	1.732693e-04	1.329634e-05	1.329634e-05
3.200000e+02	3.400000e+02	1.109806e-04	6.272025e-06	6.272025e-06
3.400000e+02	3.600000e+02	7.738135e-05	1.031450e-05	1.031450e-05
3.600000e+02	3.800000e+02	7.274030e-05	2.095845e-05	2.095845e-05
3.800000e+02	4.000000e+02	3.876475e-05	5.062534e-06	5.062534e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_J2
LineColor=purple
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_J2
Scale=1
ScaledBy=1.03452247472330444e-10
Title=bb4l-sl (w/o $ {V} \to q\bar q'g$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.777036e-01	2.297534e-03	2.297534e-03
4.000000e+01	6.000000e+01	4.468528e-01	2.177701e-03	2.177701e-03
6.000000e+01	8.000000e+01	2.134876e-01	1.147257e-03	1.147257e-03
8.000000e+01	1.000000e+02	9.719995e-02	7.009667e-04	7.009667e-04
1.000000e+02	1.200000e+02	4.606245e-02	3.189411e-04	3.189411e-04
1.200000e+02	1.400000e+02	2.214848e-02	1.934802e-04	1.934802e-04
1.400000e+02	1.600000e+02	1.103694e-02	1.611314e-04	1.611314e-04
1.600000e+02	1.800000e+02	5.466070e-03	3.005291e-05	3.005291e-05
1.800000e+02	2.000000e+02	3.133526e-03	2.022681e-05	2.022681e-05
2.000000e+02	2.200000e+02	1.823049e-03	1.480638e-05	1.480638e-05
2.200000e+02	2.400000e+02	1.129368e-03	1.524025e-05	1.524025e-05
2.400000e+02	2.600000e+02	6.863785e-04	1.088907e-05	1.088907e-05
2.600000e+02	2.800000e+02	4.327592e-04	8.214604e-06	8.214604e-06
2.800000e+02	3.000000e+02	2.708081e-04	7.913331e-06	7.913331e-06
3.000000e+02	3.200000e+02	1.739671e-04	4.912821e-06	4.912821e-06
3.200000e+02	3.400000e+02	1.129814e-04	3.174514e-06	3.174514e-06
3.400000e+02	3.600000e+02	7.394725e-05	2.212029e-06	2.212029e-06
3.600000e+02	3.800000e+02	4.814844e-05	1.924982e-06	1.924982e-06
3.800000e+02	4.000000e+02	3.223997e-05	1.178655e-06	1.178655e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J2
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J2
Scale=1
Title=bb4l-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.054075e-01	2.297536e-03	2.297536e-03
4.000000e+01	6.000000e+01	4.592467e-01	2.177701e-03	2.177701e-03
6.000000e+01	8.000000e+01	2.156458e-01	1.147257e-03	1.147257e-03
8.000000e+01	1.000000e+02	9.748995e-02	7.009670e-04	7.009670e-04
1.000000e+02	1.200000e+02	4.609288e-02	3.189412e-04	3.189412e-04
1.200000e+02	1.400000e+02	2.215091e-02	1.934804e-04	1.934804e-04
1.400000e+02	1.600000e+02	1.103740e-02	1.611314e-04	1.611314e-04
1.600000e+02	1.800000e+02	5.466440e-03	3.005362e-05	3.005362e-05
1.800000e+02	2.000000e+02	3.133578e-03	2.022681e-05	2.022681e-05
2.000000e+02	2.200000e+02	1.823134e-03	1.480642e-05	1.480642e-05
2.200000e+02	2.400000e+02	1.129381e-03	1.524025e-05	1.524025e-05
2.400000e+02	2.600000e+02	6.863835e-04	1.088907e-05	1.088907e-05
2.600000e+02	2.800000e+02	4.327607e-04	8.214604e-06	8.214604e-06
2.800000e+02	3.000000e+02	2.708133e-04	7.913331e-06	7.913331e-06
3.000000e+02	3.200000e+02	1.739678e-04	4.912821e-06	4.912821e-06
3.200000e+02	3.400000e+02	1.129838e-04	3.174514e-06	3.174514e-06
3.400000e+02	3.600000e+02	7.394745e-05	2.212029e-06	2.212029e-06
3.600000e+02	3.800000e+02	4.814845e-05	1.924982e-06	1.924982e-06
3.800000e+02	4.000000e+02	3.224140e-05	1.178655e-06	1.178655e-06
# END HISTO1D

# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J2_ratio
LineColor=black
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_J2_ratio
Scale=1
Title=bb4l-sl ($ p_{{\rm T},j} > 20$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.054075e-01	2.297536e-03	2.297536e-03
4.000000e+01	6.000000e+01	4.592467e-01	2.177701e-03	2.177701e-03
6.000000e+01	8.000000e+01	2.156458e-01	1.147257e-03	1.147257e-03
8.000000e+01	1.000000e+02	9.748995e-02	7.009670e-04	7.009670e-04
1.000000e+02	1.200000e+02	4.609288e-02	3.189412e-04	3.189412e-04
1.200000e+02	1.400000e+02	2.215091e-02	1.934804e-04	1.934804e-04
1.400000e+02	1.600000e+02	1.103740e-02	1.611314e-04	1.611314e-04
1.600000e+02	1.800000e+02	5.466440e-03	3.005362e-05	3.005362e-05
1.800000e+02	2.000000e+02	3.133578e-03	2.022681e-05	2.022681e-05
2.000000e+02	2.200000e+02	1.823134e-03	1.480642e-05	1.480642e-05
2.200000e+02	2.400000e+02	1.129381e-03	1.524025e-05	1.524025e-05
2.400000e+02	2.600000e+02	6.863835e-04	1.088907e-05	1.088907e-05
2.600000e+02	2.800000e+02	4.327607e-04	8.214604e-06	8.214604e-06
2.800000e+02	3.000000e+02	2.708133e-04	7.913331e-06	7.913331e-06
3.000000e+02	3.200000e+02	1.739678e-04	4.912821e-06	4.912821e-06
3.200000e+02	3.400000e+02	1.129838e-04	3.174514e-06	3.174514e-06
3.400000e+02	3.600000e+02	7.394745e-05	2.212029e-06	2.212029e-06
3.600000e+02	3.800000e+02	4.814845e-05	1.924982e-06	1.924982e-06
3.800000e+02	4.000000e+02	3.224140e-05	1.178655e-06	1.178655e-06
# END HISTO1D





# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_J2
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_J2
ScaledBy=6.73382489806167483e-09
Title=tqq'b (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.815940e-04	1.789633e-05	1.789633e-05
4.000000e+01	6.000000e+01	4.637039e-04	1.595486e-05	1.595486e-05
6.000000e+01	8.000000e+01	2.347678e-04	1.049056e-05	1.049056e-05
8.000000e+01	1.000000e+02	1.346427e-04	7.089191e-06	7.089191e-06
1.000000e+02	1.200000e+02	7.006350e-05	3.294790e-06	3.294790e-06
1.200000e+02	1.400000e+02	4.259271e-05	2.373453e-06	2.373453e-06
1.400000e+02	1.600000e+02	2.479614e-05	1.943539e-06	1.943539e-06
1.600000e+02	1.800000e+02	1.612913e-05	9.481905e-07	9.481905e-07
1.800000e+02	2.000000e+02	1.136720e-05	2.731890e-06	2.731890e-06
2.000000e+02	2.200000e+02	5.420395e-06	2.587807e-07	2.587807e-07
2.200000e+02	2.400000e+02	5.411545e-06	8.344062e-07	8.344062e-07
2.400000e+02	2.600000e+02	3.207417e-06	3.585513e-07	3.585513e-07
2.600000e+02	2.800000e+02	2.196741e-06	2.085326e-07	2.085326e-07
2.800000e+02	3.000000e+02	1.346085e-06	9.367973e-08	9.367973e-08
3.000000e+02	3.200000e+02	9.508260e-07	9.536290e-08	9.536290e-08
3.200000e+02	3.400000e+02	6.643665e-07	6.119011e-08	6.119011e-08
3.400000e+02	3.600000e+02	4.531924e-07	5.940415e-08	5.940415e-08
3.600000e+02	3.800000e+02	4.300701e-07	7.717556e-08	7.717556e-08
3.800000e+02	4.000000e+02	2.414299e-07	2.634981e-08	2.634981e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_J2
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_J2
ScaledBy=4.99371042172383830e-07
Title=tqq'b (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.831340e-05	7.834823e-06	7.834823e-06
4.000000e+01	6.000000e+01	3.082092e-05	1.883130e-06	1.883130e-06
6.000000e+01	8.000000e+01	1.437349e-05	9.256051e-07	9.256051e-07
8.000000e+01	1.000000e+02	1.034419e-05	7.555486e-07	7.555486e-07
1.000000e+02	1.200000e+02	6.102615e-06	4.544602e-07	4.544602e-07
1.200000e+02	1.400000e+02	4.340578e-06	4.377788e-07	4.377788e-07
1.400000e+02	1.600000e+02	2.903937e-06	3.056171e-07	3.056171e-07
1.600000e+02	1.800000e+02	1.867701e-06	2.134199e-07	2.134199e-07
1.800000e+02	2.000000e+02	1.323449e-06	1.446348e-07	1.446348e-07
2.000000e+02	2.200000e+02	9.327995e-07	1.050059e-07	1.050059e-07
2.200000e+02	2.400000e+02	6.650895e-07	6.999077e-08	6.999077e-08
2.400000e+02	2.600000e+02	5.230265e-07	6.645122e-08	6.645122e-08
2.600000e+02	2.800000e+02	5.392435e-07	1.480984e-07	1.480984e-07
2.800000e+02	3.000000e+02	2.771492e-07	4.368564e-08	4.368564e-08
3.000000e+02	3.200000e+02	2.971204e-07	1.002080e-07	1.002080e-07
3.200000e+02	3.400000e+02	1.960134e-07	5.363171e-08	5.363171e-08
3.400000e+02	3.600000e+02	8.094325e-08	1.020774e-08	1.020774e-08
3.600000e+02	3.800000e+02	1.402261e-07	3.316654e-08	3.316654e-08
3.800000e+02	4.000000e+02	1.149618e-07	4.811447e-08	4.811447e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_J2
LineColor=orange
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_J2
ScaledBy=1.06452015120146165e-08
Title=wz(jj)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.953935e-06	8.420102e-08	8.420102e-08
4.000000e+01	6.000000e+01	3.171568e-06	1.979835e-07	1.979835e-07
6.000000e+01	8.000000e+01	1.749274e-06	4.978776e-08	4.978776e-08
8.000000e+01	1.000000e+02	1.059116e-06	2.823162e-08	2.823162e-08
1.000000e+02	1.200000e+02	6.620085e-07	3.816741e-08	3.816741e-08
1.200000e+02	1.400000e+02	4.640514e-07	2.819151e-08	2.819151e-08
1.400000e+02	1.600000e+02	2.932695e-07	1.042262e-08	1.042262e-08
1.600000e+02	1.800000e+02	1.968293e-07	7.510789e-09	7.510789e-09
1.800000e+02	2.000000e+02	1.310677e-07	7.324578e-09	7.324578e-09
2.000000e+02	2.200000e+02	9.733970e-08	7.305951e-09	7.305951e-09
2.200000e+02	2.400000e+02	8.127895e-08	7.891709e-09	7.891709e-09
2.400000e+02	2.600000e+02	5.286970e-08	4.258133e-09	4.258133e-09
2.600000e+02	2.800000e+02	4.451712e-08	4.766570e-09	4.766570e-09
2.800000e+02	3.000000e+02	2.723394e-08	3.087759e-09	3.087759e-09
3.000000e+02	3.200000e+02	2.301065e-08	2.459641e-09	2.459641e-09
3.200000e+02	3.400000e+02	2.459172e-08	4.125735e-09	4.125735e-09
3.400000e+02	3.600000e+02	1.722363e-08	2.531178e-09	2.531178e-09
3.600000e+02	3.800000e+02	1.294556e-08	1.668283e-09	1.668283e-09
3.800000e+02	4.000000e+02	1.135886e-08	1.706095e-09	1.706095e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_J2
LineColor=blue
LineStyle=dashdotted
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT5.yoda/ttsemi_dec/2b_PT_J2
ScaledBy=3.69345196964033576e-10
Title=lvqq'bb
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.565491e+00	5.082234e-03	5.082234e-03
4.000000e+01	6.000000e+01	1.057634e+00	2.363666e-03	2.363666e-03
6.000000e+01	8.000000e+01	4.299856e-01	1.274285e-03	1.274285e-03
8.000000e+01	1.000000e+02	1.820666e-01	7.385872e-04	7.385872e-04
1.000000e+02	1.200000e+02	8.062450e-02	5.297065e-04	5.297065e-04
1.200000e+02	1.400000e+02	3.568767e-02	2.272424e-04	2.272424e-04
1.400000e+02	1.600000e+02	1.919089e-02	3.377072e-03	3.377072e-03
1.600000e+02	1.800000e+02	7.658620e-03	1.442918e-04	1.442918e-04
1.800000e+02	2.000000e+02	4.127029e-03	7.832062e-05	7.832062e-05
2.000000e+02	2.200000e+02	2.561032e-03	8.034186e-05	8.034186e-05
2.200000e+02	2.400000e+02	1.582651e-03	5.800086e-05	5.800086e-05
2.400000e+02	2.600000e+02	8.992240e-04	2.764384e-05	2.764384e-05
2.600000e+02	2.800000e+02	5.484725e-04	1.776931e-05	1.776931e-05
2.800000e+02	3.000000e+02	3.622945e-04	1.839448e-05	1.839448e-05
3.000000e+02	3.200000e+02	2.313119e-04	1.012418e-05	1.012418e-05
3.200000e+02	3.400000e+02	1.563543e-04	9.864850e-06	9.864850e-06
3.400000e+02	3.600000e+02	1.034050e-04	9.005715e-06	9.005715e-06
3.600000e+02	3.800000e+02	6.020770e-05	4.869898e-06	4.869898e-06
3.800000e+02	4.000000e+02	4.222639e-05	3.408992e-06	3.408992e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_J2
LineColor=black
LineStyle=dashdotted
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt5+dec.yoda/ttsemi_dec/2b_PT_J2
Scale=1
Title=bb4l-sl ($ p_{{\rm T},j} > 5$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.556291e+00	3.071178e-03	3.071178e-03
4.000000e+01	6.000000e+01	1.056668e+00	1.855843e-03	1.855843e-03
6.000000e+01	8.000000e+01	4.329427e-01	1.678933e-03	1.678933e-03
8.000000e+01	1.000000e+02	1.818881e-01	4.782007e-04	4.782007e-04
1.000000e+02	1.200000e+02	7.997895e-02	2.840977e-04	2.840977e-04
1.200000e+02	1.400000e+02	3.605921e-02	2.297870e-04	2.297870e-04
1.400000e+02	1.600000e+02	1.596448e-02	1.505571e-04	1.505571e-04
1.600000e+02	1.800000e+02	7.428560e-03	2.600221e-05	2.600221e-05
1.800000e+02	2.000000e+02	4.200840e-03	2.314587e-05	2.314587e-05
2.000000e+02	2.200000e+02	2.484328e-03	1.890495e-05	1.890495e-05
2.200000e+02	2.400000e+02	1.510160e-03	1.142260e-05	1.142260e-05
2.400000e+02	2.600000e+02	9.174005e-04	7.991308e-06	7.991308e-06
2.600000e+02	2.800000e+02	5.761570e-04	5.978202e-06	5.978202e-06
2.800000e+02	3.000000e+02	3.665024e-04	4.707465e-06	4.707465e-06
3.000000e+02	3.200000e+02	2.384150e-04	3.678449e-06	3.678449e-06
3.200000e+02	3.400000e+02	1.546438e-04	3.974324e-06	3.974324e-06
3.400000e+02	3.600000e+02	1.062562e-04	3.613172e-06	3.613172e-06
3.600000e+02	3.800000e+02	7.056965e-05	2.203860e-06	2.203860e-06
3.800000e+02	4.000000e+02	4.967430e-05	2.559018e-06	2.559018e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_J2
LineColor=blue
LineStyle=dashe
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT1.yoda/ttsemi_dec/2b_PT_J2
ScaledBy=4.16639137409262014e-10
Title=lvqq'bbj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.151127e+00	1.075276e-02	1.075276e-02
4.000000e+01	6.000000e+01	1.969322e+00	7.104050e-03	7.104050e-03
6.000000e+01	8.000000e+01	7.337400e-01	3.208963e-03	3.208963e-03
8.000000e+01	1.000000e+02	2.973714e-01	7.203069e-03	7.203069e-03
1.000000e+02	1.200000e+02	1.207831e-01	1.600962e-03	1.600962e-03
1.200000e+02	1.400000e+02	4.888798e-02	6.262711e-04	6.262711e-04
1.400000e+02	1.600000e+02	1.927196e-02	5.627670e-04	5.627670e-04
1.600000e+02	1.800000e+02	7.584215e-03	2.896508e-04	2.896508e-04
1.800000e+02	2.000000e+02	4.316352e-03	1.674740e-04	1.674740e-04
2.000000e+02	2.200000e+02	2.536714e-03	1.463791e-04	1.463791e-04
2.200000e+02	2.400000e+02	1.408522e-03	5.977799e-05	5.977799e-05
2.400000e+02	2.600000e+02	1.120474e-03	2.297724e-04	2.297724e-04
2.600000e+02	2.800000e+02	5.305075e-04	3.606261e-05	3.606261e-05
2.800000e+02	3.000000e+02	3.454139e-04	1.998807e-05	1.998807e-05
3.000000e+02	3.200000e+02	2.983966e-04	7.526164e-05	7.526164e-05
3.200000e+02	3.400000e+02	1.427380e-04	9.906768e-06	9.906768e-06
3.400000e+02	3.600000e+02	9.784595e-05	1.351531e-05	1.351531e-05
3.600000e+02	3.800000e+02	9.086600e-05	2.071760e-05	2.071760e-05
3.800000e+02	4.000000e+02	4.495833e-05	4.421118e-06	4.421118e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_J2
LineColor=black
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj_pt1+dec.yoda/ttsemi_dec/2b_PT_J2
Scale=1
Title=bb4l-sl ($ p_{{\rm T},j} > 1$ GeV)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.153954e+00	1.140152e-03	1.140152e-03
4.000000e+01	6.000000e+01	1.965816e+00	7.511054e-04	7.511054e-04
6.000000e+01	8.000000e+01	7.367720e-01	4.149876e-04	4.149876e-04
8.000000e+01	1.000000e+02	2.915063e-01	3.233832e-04	3.233832e-04
1.000000e+02	1.200000e+02	1.192092e-01	1.371750e-04	1.371750e-04
1.200000e+02	1.400000e+02	4.885383e-02	8.865620e-05	8.865620e-05
1.400000e+02	1.600000e+02	1.879821e-02	5.554516e-05	5.554516e-05
1.600000e+02	1.800000e+02	7.605255e-03	3.362096e-05	3.362096e-05
1.800000e+02	2.000000e+02	4.351425e-03	2.715708e-05	2.715708e-05
2.000000e+02	2.200000e+02	2.531956e-03	1.990763e-05	1.990763e-05
2.200000e+02	2.400000e+02	1.533841e-03	1.617966e-05	1.617966e-05
2.400000e+02	2.600000e+02	9.578985e-04	1.284280e-05	1.284280e-05
2.600000e+02	2.800000e+02	6.081850e-04	1.031555e-05	1.031555e-05
2.800000e+02	3.000000e+02	3.810281e-04	7.054247e-06	7.054247e-06
3.000000e+02	3.200000e+02	2.509385e-04	6.864051e-06	6.864051e-06
3.200000e+02	3.400000e+02	1.683737e-04	6.328742e-06	6.328742e-06
3.400000e+02	3.600000e+02	1.089776e-04	3.957924e-06	3.957924e-06
3.600000e+02	3.800000e+02	7.623250e-05	3.186470e-06	3.186470e-06
3.800000e+02	4.000000e+02	5.626830e-05	3.994747e-06	3.994747e-06
# END HISTO1D



==> figures/loplots/2b_P_B1_qqpj.dat <==
# BEGIN PLOT
RatioPlotError=1
RatioPlotErrorBands=0
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_B1
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B1 //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_B1
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b j j$ at 13 TeV
RatioPlotReference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B1
LegendOrder=
RatioPlotSameStyle=1
RatioPlot=1
LogY=1
RatioPlotYMax=2
RatioPlotYLabel=Ratio
ErrorBands=0
YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T}}(j_{B,1})$ [pb/GeV]
XLabel=$p_{{\rm T}}(j_{B,1})$ [GeV]
RatioPlotYSize=5
Legend=1
RatioPlotYMin=0.0
# END PLOT

# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B1
LineColor=red
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B1
ScaledBy=2.87468529479755825e-10
Title=lvqq'bbj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.587288e-02	2.215212e-04	2.215212e-04
4.000000e+01	6.000000e+01	1.597276e-01	3.135253e-03	3.135253e-03
6.000000e+01	8.000000e+01	2.639099e-01	1.029258e-03	1.029258e-03
8.000000e+01	1.000000e+02	2.589020e-01	1.235120e-03	1.235120e-03
1.000000e+02	1.200000e+02	2.085112e-01	2.051377e-03	2.051377e-03
1.200000e+02	1.400000e+02	1.478681e-01	7.278546e-04	7.278546e-04
1.400000e+02	1.600000e+02	1.010000e-01	5.162550e-04	5.162550e-04
1.600000e+02	1.800000e+02	6.700760e-02	4.005470e-04	4.005470e-04
1.800000e+02	2.000000e+02	4.473544e-02	2.984007e-04	2.984007e-04
2.000000e+02	2.200000e+02	2.969643e-02	2.051589e-04	2.051589e-04
2.200000e+02	2.400000e+02	2.056056e-02	2.346792e-04	2.346792e-04
2.400000e+02	2.600000e+02	1.397320e-02	1.465742e-04	1.465742e-04
2.600000e+02	2.800000e+02	9.757600e-03	1.004409e-04	1.004409e-04
2.800000e+02	3.000000e+02	7.094330e-03	1.434118e-04	1.434118e-04
3.000000e+02	3.200000e+02	4.944461e-03	6.201582e-05	6.201582e-05
3.200000e+02	3.400000e+02	3.572629e-03	3.834527e-05	3.834527e-05
3.400000e+02	3.600000e+02	2.667804e-03	4.120580e-05	4.120580e-05
3.600000e+02	3.800000e+02	1.976666e-03	2.674383e-05	2.674383e-05
3.800000e+02	4.000000e+02	1.544715e-03	2.482714e-05	2.482714e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B1
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B1
Scale=1
ScaledBy=1.03452247472330444e-10
Title=bb4lj-sl (w/o $ {V} \to q\bar q'g$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.494169e-02	2.023172e-04	2.023172e-04
4.000000e+01	6.000000e+01	1.502662e-01	7.149087e-04	7.149087e-04
6.000000e+01	8.000000e+01	2.515055e-01	1.960835e-03	1.960835e-03
8.000000e+01	1.000000e+02	2.509755e-01	1.399744e-03	1.399744e-03
1.000000e+02	1.200000e+02	2.004654e-01	1.415394e-03	1.415394e-03
1.200000e+02	1.400000e+02	1.433690e-01	8.573996e-04	8.573996e-04
1.400000e+02	1.600000e+02	9.714165e-02	6.186378e-04	6.186378e-04
1.600000e+02	1.800000e+02	6.415955e-02	4.167317e-04	4.167317e-04
1.800000e+02	2.000000e+02	4.522653e-02	1.280187e-03	1.280187e-03
2.000000e+02	2.200000e+02	2.914028e-02	2.708115e-04	2.708115e-04
2.200000e+02	2.400000e+02	2.019114e-02	7.139928e-04	7.139928e-04
2.400000e+02	2.600000e+02	1.357321e-02	1.316047e-04	1.316047e-04
2.600000e+02	2.800000e+02	9.520700e-03	2.612440e-04	2.612440e-04
2.800000e+02	3.000000e+02	6.422260e-03	5.887595e-05	5.887595e-05
3.000000e+02	3.200000e+02	4.990260e-03	1.396501e-04	1.396501e-04
3.200000e+02	3.400000e+02	3.558818e-03	8.091068e-05	8.091068e-05
3.400000e+02	3.600000e+02	2.602580e-03	2.943509e-05	2.943509e-05
3.600000e+02	3.800000e+02	2.040661e-03	4.682522e-05	4.682522e-05
3.800000e+02	4.000000e+02	1.542866e-03	2.204752e-05	2.204752e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B1
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B1
Scale=1
Title=bb4lj-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.598129e-02	2.023179e-04	2.023179e-04
4.000000e+01	6.000000e+01	1.569482e-01	7.149103e-04	7.149103e-04
6.000000e+01	8.000000e+01	2.616914e-01	1.960836e-03	1.960836e-03
8.000000e+01	1.000000e+02	2.596150e-01	1.399745e-03	1.399745e-03
1.000000e+02	1.200000e+02	2.064021e-01	1.415395e-03	1.415395e-03
1.200000e+02	1.400000e+02	1.471475e-01	8.574001e-04	8.574001e-04
1.400000e+02	1.600000e+02	9.947500e-02	6.186384e-04	6.186384e-04
1.600000e+02	1.800000e+02	6.558710e-02	4.167322e-04	4.167322e-04
1.800000e+02	2.000000e+02	4.610674e-02	1.280187e-03	1.280187e-03
2.000000e+02	2.200000e+02	2.969154e-02	2.708117e-04	2.708117e-04
2.200000e+02	2.400000e+02	2.054434e-02	7.139930e-04	7.139930e-04
2.400000e+02	2.600000e+02	1.380722e-02	1.316061e-04	1.316061e-04
2.600000e+02	2.800000e+02	9.677845e-03	2.612442e-04	2.612442e-04
2.800000e+02	3.000000e+02	6.531125e-03	5.887633e-05	5.887633e-05
3.000000e+02	3.200000e+02	5.067055e-03	1.396503e-04	1.396503e-04
3.200000e+02	3.400000e+02	3.613561e-03	8.091125e-05	8.091125e-05
3.400000e+02	3.600000e+02	2.641291e-03	2.943541e-05	2.943541e-05
3.600000e+02	3.800000e+02	2.068643e-03	4.682534e-05	4.682534e-05
3.800000e+02	4.000000e+02	1.563189e-03	2.204779e-05	2.204779e-05
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B1
LineColor=orange
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B1
ScaledBy=6.73382489806167483e-09
Title=tqqpbj (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.741935e-05	1.974169e-06	1.974169e-06
4.000000e+01	6.000000e+01	1.729911e-04	1.281843e-05	1.281843e-05
6.000000e+01	8.000000e+01	2.599140e-04	1.099562e-05	1.099562e-05
8.000000e+01	1.000000e+02	2.442986e-04	8.345646e-06	8.345646e-06
1.000000e+02	1.200000e+02	1.933441e-04	6.395117e-06	6.395117e-06
1.200000e+02	1.400000e+02	1.485494e-04	5.647716e-06	5.647716e-06
1.400000e+02	1.600000e+02	1.100213e-04	4.616412e-06	4.616412e-06
1.600000e+02	1.800000e+02	9.189725e-05	6.245945e-06	6.245945e-06
1.800000e+02	2.000000e+02	6.447355e-05	2.974042e-06	2.974042e-06
2.000000e+02	2.200000e+02	6.254220e-05	9.491845e-06	9.491845e-06
2.200000e+02	2.400000e+02	3.878905e-05	2.727520e-06	2.727520e-06
2.400000e+02	2.600000e+02	3.803933e-05	7.197190e-06	7.197190e-06
2.600000e+02	2.800000e+02	2.517151e-05	1.917423e-06	1.917423e-06
2.800000e+02	3.000000e+02	2.049587e-05	2.223333e-06	2.223333e-06
3.000000e+02	3.200000e+02	1.761621e-05	1.969923e-06	1.969923e-06
3.200000e+02	3.400000e+02	1.374201e-05	1.812299e-06	1.812299e-06
3.400000e+02	3.600000e+02	1.234383e-05	2.862182e-06	2.862182e-06
3.600000e+02	3.800000e+02	8.534255e-06	8.188994e-07	8.188994e-07
3.800000e+02	4.000000e+02	6.130010e-06	1.498153e-06	1.498153e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B1
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B1
ScaledBy=4.99371042172383830e-07
Title=tqqpbj (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.575351e-06	3.373654e-07	3.373654e-07
4.000000e+01	6.000000e+01	7.400610e-06	6.084790e-07	6.084790e-07
6.000000e+01	8.000000e+01	1.426945e-05	9.629940e-07	9.629940e-07
8.000000e+01	1.000000e+02	2.424864e-05	7.709593e-06	7.709593e-06
1.000000e+02	1.200000e+02	1.378194e-05	9.469369e-07	9.469369e-07
1.200000e+02	1.400000e+02	1.114615e-05	9.184944e-07	9.184944e-07
1.400000e+02	1.600000e+02	7.337325e-06	5.416701e-07	5.416701e-07
1.600000e+02	1.800000e+02	8.472940e-06	1.158081e-06	1.158081e-06
1.800000e+02	2.000000e+02	5.590960e-06	7.565058e-07	7.565058e-07
2.000000e+02	2.200000e+02	4.038820e-06	6.911677e-07	6.911677e-07
2.200000e+02	2.400000e+02	3.785160e-06	5.774710e-07	5.774710e-07
2.400000e+02	2.600000e+02	3.005813e-06	6.358030e-07	6.358030e-07
2.600000e+02	2.800000e+02	1.903013e-06	2.430979e-07	2.430979e-07
2.800000e+02	3.000000e+02	1.479555e-06	3.517026e-07	3.517026e-07
3.000000e+02	3.200000e+02	8.174860e-07	1.364423e-07	1.364423e-07
3.200000e+02	3.400000e+02	7.281035e-07	1.003023e-07	1.003023e-07
3.400000e+02	3.600000e+02	8.426345e-07	2.005357e-07	2.005357e-07
3.600000e+02	3.800000e+02	9.630465e-07	2.803488e-07	2.803488e-07
3.800000e+02	4.000000e+02	4.242592e-07	7.522420e-08	7.522420e-08
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_B1
LineColor=red
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_B1
ScaledBy=1.06452015120146165e-08
Title=wzj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.188220e-07	5.707714e-08	5.707714e-08
4.000000e+01	6.000000e+01	1.777938e-06	4.226540e-08	4.226540e-08
6.000000e+01	8.000000e+01	1.833353e-06	1.930664e-07	1.930664e-07
8.000000e+01	1.000000e+02	1.277209e-06	3.477223e-08	3.477223e-08
1.000000e+02	1.200000e+02	1.041343e-06	4.920986e-08	4.920986e-08
1.200000e+02	1.400000e+02	8.020110e-07	3.535489e-08	3.535489e-08
1.400000e+02	1.600000e+02	6.058625e-07	1.693305e-08	1.693305e-08
1.600000e+02	1.800000e+02	4.901569e-07	1.632885e-08	1.632885e-08
1.800000e+02	2.000000e+02	4.351165e-07	2.107386e-08	2.107386e-08
2.000000e+02	2.200000e+02	3.407595e-07	1.704924e-08	1.704924e-08
2.200000e+02	2.400000e+02	2.674848e-07	1.525398e-08	1.525398e-08
2.400000e+02	2.600000e+02	2.162553e-07	9.902259e-09	9.902259e-09
2.600000e+02	2.800000e+02	1.837475e-07	1.090286e-08	1.090286e-08
2.800000e+02	3.000000e+02	1.281638e-07	5.334754e-09	5.334754e-09
3.000000e+02	3.200000e+02	1.862954e-07	5.515582e-08	5.515582e-08
3.200000e+02	3.400000e+02	1.020857e-07	7.365706e-09	7.365706e-09
3.400000e+02	3.600000e+02	8.311480e-08	5.212948e-09	5.212948e-09
3.600000e+02	3.800000e+02	7.042060e-08	6.858378e-09	6.858378e-09
3.800000e+02	4.000000e+02	6.601000e-08	6.609607e-09	6.609607e-09
# END HISTO1D



==> figures/loplots/2b_P_B2_qqpj.dat <==
# BEGIN PLOT
RatioPlotError=1
RatioPlotErrorBands=0
LegendOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_B2
DrawOnly=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B2 //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_B2
Title=pp $\to \ell^{-} \bar \nu_{\ell}b\bar b j j$ at 13 TeV
RatioPlotReference=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B2
LegendOrder=
RatioPlotSameStyle=1
RatioPlot=1
LogY=1
RatioPlotYMax=2
RatioPlotYLabel=Ratio
ErrorBands=0
YLabel=$\mathrm{d}\sigma / \mathrm{d} p_{{\rm T}}(j_{B,2})$ [pb/GeV]
XLabel=$p_{{\rm T}}(j_{B,1})$ [GeV]
RatioPlotYSize=5
Legend=1
RatioPlotYMin=0.0
# END PLOT

# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B2
LineColor=red
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOqqpj-pT20_new1022.yoda/ttsemi_dec/2b_PT_B2
ScaledBy=2.87468529479755825e-10
Title=lvqq'bbj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.490290e-01	1.050006e-03	1.050006e-03
4.000000e+01	6.000000e+01	4.416929e-01	3.758964e-03	3.758964e-03
6.000000e+01	8.000000e+01	2.654944e-01	1.124017e-03	1.124017e-03
8.000000e+01	1.000000e+02	1.440704e-01	9.686633e-04	9.686633e-04
1.000000e+02	1.200000e+02	7.790895e-02	5.038755e-04	5.038755e-04
1.200000e+02	1.400000e+02	4.268533e-02	2.571477e-04	2.571477e-04
1.400000e+02	1.600000e+02	2.388484e-02	2.469996e-04	2.469996e-04
1.600000e+02	1.800000e+02	1.355456e-02	1.381641e-04	1.381641e-04
1.800000e+02	2.000000e+02	7.819330e-03	9.152578e-05	9.152578e-05
2.000000e+02	2.200000e+02	4.988459e-03	1.772043e-04	1.772043e-04
2.200000e+02	2.400000e+02	2.942579e-03	4.081972e-05	4.081972e-05
2.400000e+02	2.600000e+02	1.900770e-03	3.573856e-05	3.573856e-05
2.600000e+02	2.800000e+02	1.167823e-03	2.305949e-05	2.305949e-05
2.800000e+02	3.000000e+02	7.784285e-04	1.373671e-05	1.373671e-05
3.000000e+02	3.200000e+02	5.647285e-04	1.699588e-05	1.699588e-05
3.200000e+02	3.400000e+02	3.790438e-04	1.583881e-05	1.583881e-05
3.400000e+02	3.600000e+02	2.555534e-04	1.077070e-05	1.077070e-05
3.600000e+02	3.800000e+02	1.735510e-04	5.439605e-06	5.439605e-06
3.800000e+02	4.000000e+02	1.269110e-04	6.359862e-06	6.359862e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B2
LineColor=blue
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj.yoda/ttsemi_dec/2b_PT_B2
Scale=1
ScaledBy=1.03452247472330444e-10
Title=bb4lj-sl (w/o $ {V} \to q\bar q'g$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.357101e-01	1.233917e-03	1.233917e-03
4.000000e+01	6.000000e+01	4.205302e-01	1.544330e-03	1.544330e-03
6.000000e+01	8.000000e+01	2.582096e-01	2.106842e-03	2.106842e-03
8.000000e+01	1.000000e+02	1.400563e-01	1.236444e-03	1.236444e-03
1.000000e+02	1.200000e+02	7.537360e-02	7.190760e-04	7.190760e-04
1.200000e+02	1.400000e+02	4.078465e-02	3.791349e-04	3.791349e-04
1.400000e+02	1.600000e+02	2.211558e-02	1.953772e-04	1.953772e-04
1.600000e+02	1.800000e+02	1.385068e-02	9.326243e-04	9.326243e-04
1.800000e+02	2.000000e+02	7.787870e-03	2.414670e-04	2.414670e-04
2.000000e+02	2.200000e+02	5.201310e-03	6.879062e-04	6.879062e-04
2.200000e+02	2.400000e+02	2.792411e-03	5.194685e-05	5.194685e-05
2.400000e+02	2.600000e+02	1.727815e-03	3.694365e-05	3.694365e-05
2.600000e+02	2.800000e+02	1.212121e-03	8.626497e-05	8.626497e-05
2.800000e+02	3.000000e+02	8.461855e-04	7.237097e-05	7.237097e-05
3.000000e+02	3.200000e+02	5.425815e-04	5.506044e-05	5.506044e-05
3.200000e+02	3.400000e+02	3.434574e-04	1.085584e-05	1.085584e-05
3.400000e+02	3.600000e+02	2.670065e-04	2.015385e-05	2.015385e-05
3.600000e+02	3.800000e+02	1.639361e-04	6.359638e-06	6.359638e-06
3.800000e+02	4.000000e+02	1.192526e-04	3.450585e-06	3.450585e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B2
LineColor=green
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwwbbj+dec.yoda/ttsemi_dec/2b_PT_B2
Scale=1
Title=bb4lj-sl ($t\bar t + tW$)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.476995e-01	1.233919e-03	1.233919e-03
4.000000e+01	6.000000e+01	4.359384e-01	1.544331e-03	1.544331e-03
6.000000e+01	8.000000e+01	2.658284e-01	2.106843e-03	2.106843e-03
8.000000e+01	1.000000e+02	1.435736e-01	1.236444e-03	1.236444e-03
1.000000e+02	1.200000e+02	7.714755e-02	7.190765e-04	7.190765e-04
1.200000e+02	1.400000e+02	4.173449e-02	3.791353e-04	3.791353e-04
1.400000e+02	1.600000e+02	2.264636e-02	1.953776e-04	1.953776e-04
1.600000e+02	1.800000e+02	1.415735e-02	9.326243e-04	9.326243e-04
1.800000e+02	2.000000e+02	7.971055e-03	2.414672e-04	2.414672e-04
2.000000e+02	2.200000e+02	5.312425e-03	6.879062e-04	6.879062e-04
2.200000e+02	2.400000e+02	2.861565e-03	5.194711e-05	5.194711e-05
2.400000e+02	2.600000e+02	1.771057e-03	3.694379e-05	3.694379e-05
2.600000e+02	2.800000e+02	1.239712e-03	8.626501e-05	8.626501e-05
2.800000e+02	3.000000e+02	8.637530e-04	7.237101e-05	7.237101e-05
3.000000e+02	3.200000e+02	5.540050e-04	5.506049e-05	5.506049e-05
3.200000e+02	3.400000e+02	3.510719e-04	1.085600e-05	1.085600e-05
3.400000e+02	3.600000e+02	2.718378e-04	2.015395e-05	2.015395e-05
3.600000e+02	3.800000e+02	1.670122e-04	6.359731e-06	6.359731e-06
3.800000e+02	4.000000e+02	1.212694e-04	3.450754e-06	3.450754e-06
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B2
LineColor=orange
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOtchantqqpj.yoda/ttsemi_dec/2b_PT_B2
ScaledBy=6.73382489806167483e-09
Title=tqqpbj (t-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.490580e-04	1.659532e-05	1.659532e-05
4.000000e+01	6.000000e+01	4.592651e-04	1.438488e-05	1.438488e-05
6.000000e+01	8.000000e+01	2.916623e-04	8.765692e-06	8.765692e-06
8.000000e+01	1.000000e+02	1.570060e-04	5.386803e-06	5.386803e-06
1.000000e+02	1.200000e+02	8.423210e-05	4.482703e-06	4.482703e-06
1.200000e+02	1.400000e+02	5.134965e-05	3.095357e-06	3.095357e-06
1.400000e+02	1.600000e+02	4.450200e-05	1.148232e-05	1.148232e-05
1.600000e+02	1.800000e+02	1.873206e-05	2.100733e-06	2.100733e-06
1.800000e+02	2.000000e+02	1.074345e-05	7.164726e-07	7.164726e-07
2.000000e+02	2.200000e+02	9.511855e-06	2.278035e-06	2.278035e-06
2.200000e+02	2.400000e+02	6.531570e-06	8.810848e-07	8.810848e-07
2.400000e+02	2.600000e+02	6.230965e-06	1.568254e-06	1.568254e-06
2.600000e+02	2.800000e+02	2.444928e-06	3.469891e-07	3.469891e-07
2.800000e+02	3.000000e+02	2.299243e-06	6.687698e-07	6.687698e-07
3.000000e+02	3.200000e+02	1.086896e-06	1.471681e-07	1.471681e-07
3.200000e+02	3.400000e+02	1.221793e-06	3.001536e-07	3.001536e-07
3.400000e+02	3.600000e+02	7.688325e-07	2.743895e-07	2.743895e-07
3.600000e+02	3.800000e+02	9.300995e-07	3.366892e-07	3.366892e-07
3.800000e+02	4.000000e+02	5.547725e-07	2.265478e-07	2.265478e-07
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B2
LineColor=lilac
LineStyle=solid
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOschantqqpj.yoda/ttsemi_dec/2b_PT_B2
ScaledBy=4.99371042172383830e-07
Title=tqqpbj (s-chan)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.555156e-05	1.834715e-06	1.834715e-06
4.000000e+01	6.000000e+01	3.682429e-05	7.707396e-06	7.707396e-06
6.000000e+01	8.000000e+01	1.971558e-05	1.284599e-06	1.284599e-06
8.000000e+01	1.000000e+02	1.240464e-05	8.618094e-07	8.618094e-07
1.000000e+02	1.200000e+02	8.341045e-06	9.675959e-07	9.675959e-07
1.200000e+02	1.400000e+02	4.062069e-06	6.325877e-07	6.325877e-07
1.400000e+02	1.600000e+02	2.650304e-06	3.589137e-07	3.589137e-07
1.600000e+02	1.800000e+02	1.632283e-06	2.407347e-07	2.407347e-07
1.800000e+02	2.000000e+02	1.164267e-06	3.211438e-07	3.211438e-07
2.000000e+02	2.200000e+02	4.793546e-07	1.084061e-07	1.084061e-07
2.200000e+02	2.400000e+02	1.158170e-06	4.859485e-07	4.859485e-07
2.400000e+02	2.600000e+02	3.626536e-07	1.615665e-07	1.615665e-07
2.600000e+02	2.800000e+02	2.787607e-07	1.357869e-07	1.357869e-07
2.800000e+02	3.000000e+02	1.541096e-07	6.981390e-08	6.981390e-08
3.000000e+02	3.200000e+02	1.004266e-07	2.873322e-08	2.873322e-08
3.200000e+02	3.400000e+02	2.438534e-08	9.159802e-09	9.159802e-09
3.400000e+02	3.600000e+02	-1.673830e-08	1.058336e-07	1.058336e-07
3.600000e+02	3.800000e+02	3.089305e-08	1.395679e-08	1.395679e-08
3.800000e+02	4.000000e+02	1.359666e-08	6.157599e-09	6.157599e-09
# END HISTO1D


# BEGIN HISTO1D //Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_B2
LineColor=red
LineStyle=dashed
Path=//Users/jlindert/Documents/proj/ttsemi/results/LOwzj.yoda/ttsemi_dec/2b_PT_B2
ScaledBy=1.06452015120146165e-08
Title=wzj
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.675521e-06	8.061309e-08	8.061309e-08
4.000000e+01	6.000000e+01	3.112908e-06	2.074402e-07	2.074402e-07
6.000000e+01	8.000000e+01	1.331392e-06	3.689761e-08	3.689761e-08
8.000000e+01	1.000000e+02	7.088070e-07	2.341527e-08	2.341527e-08
1.000000e+02	1.200000e+02	4.228519e-07	1.739373e-08	1.739373e-08
1.200000e+02	1.400000e+02	2.706861e-07	1.254823e-08	1.254823e-08
1.400000e+02	1.600000e+02	1.789484e-07	9.678204e-09	9.678204e-09
1.600000e+02	1.800000e+02	1.132968e-07	5.822615e-09	5.822615e-09
1.800000e+02	2.000000e+02	9.088830e-08	8.402339e-09	8.402339e-09
2.000000e+02	2.200000e+02	7.439675e-08	1.097618e-08	1.097618e-08
2.200000e+02	2.400000e+02	4.666040e-08	7.425736e-09	7.425736e-09
2.400000e+02	2.600000e+02	3.660601e-08	5.104917e-09	5.104917e-09
2.600000e+02	2.800000e+02	2.197389e-08	3.100159e-09	3.100159e-09
2.800000e+02	3.000000e+02	1.870756e-08	2.582457e-09	2.582457e-09
3.000000e+02	3.200000e+02	1.733440e-08	5.126566e-09	5.126566e-09
3.200000e+02	3.400000e+02	7.914870e-09	1.002641e-09	1.002641e-09
3.400000e+02	3.600000e+02	7.275105e-09	1.134673e-09	1.134673e-09
3.600000e+02	3.800000e+02	5.464115e-09	1.017713e-09	1.017713e-09
3.800000e+02	4.000000e+02	5.719255e-09	1.372197e-09	1.372197e-09
# END HISTO1D


